Economics of Semantic Communication System in Wireless Powered Internet of Things

The semantic communication system enables wireless devices to communicate effectively with the semantic meaning of the data. Wireless powered Internet of Things (IoT) that adopts the semantic communication system relies on harvested energy to transmit semantic information. However, the issue of energy constraint in the semantic communication system is not well studied. In this paper, we propose a semantic-based energy valuation and take an economic approach to solve the energy allocation problem as an incentive mechanism design. In our model, IoT devices (bidders) place their bids for the energy and power transmitter (auctioneer) decides the winner and payment by using deep learning based optimal auction. Results show that the revenue of wireless power transmitter is maximized while satisfying Individual Rationality (IR) and Incentive Compatibility (IC).

==> auction_res.txt <==
1 0.8543506392039378 0.832422137260437
2 0.8543506392039378 0.8344897627830505
3 0.8543506392039378 0.8364238739013672
4 0.8543506392039378 0.8383357524871826
5 0.8543506392039378 0.8400141596794128
6 0.8543506392039378 0.841576099395752
7 0.8543506392039378 0.84311443567276
8 0.8543506392039378 0.8444802165031433
9 0.8543506392039378 0.8458012938499451
10 0.8543506392039378 0.8469011783599854
11 0.8543506392039378 0.8480275273323059
12 0.8543506392039378 0.849111020565033
13 0.8543506392039378 0.8501697778701782
14 0.8543506392039378 0.8510370254516602
15 0.8543506392039378 0.8519226908683777
16 0.8543506392039378 0.8527340888977051
17 0.8543506392039378 0.8534829616546631
18 0.8543506392039378 0.8541089296340942
19 0.8543506392039378 0.8547699451446533
20 0.8543506392039378 0.8554338216781616
21 0.8543506392039378 0.8561018705368042
22 0.8543506392039378 0.8565143942832947
23 0.8543506392039378 0.8570382595062256
24 0.8543506392039378 0.8574607372283936
25 0.8543506392039378 0.8580605387687683
26 0.8543506392039378 0.8582913279533386
27 0.8543506392039378 0.8588306903839111
28 0.8543506392039378 0.8590872883796692
29 0.8543506392039378 0.859501302242279
30 0.8543506392039378 0.859794557094574
31 0.8543506392039378 0.8602107167243958
32 0.8543506392039378 0.8604761958122253
33 0.8543506392039378 0.8607639074325562
34 0.8543506392039378 0.8610180616378784
35 0.8543506392039378 0.8611974716186523
36 0.8543506392039378 0.8614563941955566
37 0.8543506392039378 0.861810564994812
38 0.8543506392039378 0.8619354963302612
39 0.8543506392039378 0.8621519804000854
40 0.8543506392039378 0.8623228073120117
41 0.8543506392039378 0.862527072429657
42 0.8543506392039378 0.8627220392227173
43 0.8543506392039378 0.8628528714179993
44 0.8543506392039378 0.8629929423332214
45 0.8543506392039378 0.8631755709648132
46 0.8543506392039378 0.863282322883606
47 0.8543506392039378 0.8634827733039856
48 0.8543506392039378 0.863617479801178
49 0.8543506392039378 0.8637969493865967
50 0.8543506392039378 0.863908052444458
51 0.8543506392039378 0.8640146255493164
52 0.8543506392039378 0.864148736000061
53 0.8543506392039378 0.8642507791519165
54 0.8543506392039378 0.8644163012504578
55 0.8543506392039378 0.8647051453590393
56 0.8543506392039378 0.864650547504425
57 0.8543506392039378 0.8647969365119934
58 0.8543506392039378 0.8650160431861877
59 0.8543506392039378 0.8650464415550232
60 0.8543506392039378 0.8650861978530884
61 0.8543506392039378 0.8652300834655762
62 0.8543506392039378 0.8654516935348511
63 0.8543506392039378 0.8654460906982422
64 0.8543506392039378 0.8654711246490479
65 0.8543506392039378 0.8656576871871948
66 0.8543506392039378 0.8657705783843994
67 0.8543506392039378 0.8658287525177002
68 0.8543506392039378 0.8658545017242432
69 0.8543506392039378 0.8660237193107605
70 0.8543506392039378 0.8660690188407898
71 0.8543506392039378 0.8661576509475708
72 0.8543506392039378 0.8663766980171204
73 0.8543506392039378 0.86636883020401
74 0.8543506392039378 0.8664155006408691
75 0.8543506392039378 0.8664643168449402
76 0.8543506392039378 0.8666114211082458
77 0.8543506392039378 0.8666279315948486
78 0.8543506392039378 0.8666976094245911
79 0.8543506392039378 0.8667947053909302
80 0.8543506392039378 0.866961658000946
81 0.8543506392039378 0.8668863773345947
82 0.8543506392039378 0.867042064666748
83 0.8543506392039378 0.8671040534973145
84 0.8543506392039378 0.8671113848686218
85 0.8543506392039378 0.8671945929527283
86 0.8543506392039378 0.8672825694084167
87 0.8543506392039378 0.8673549890518188
88 0.8543506392039378 0.8674510717391968
89 0.8543506392039378 0.8674210906028748
90 0.8543506392039378 0.8674725890159607
91 0.8543506392039378 0.8675522804260254
92 0.8543506392039378 0.8677369356155396
93 0.8543506392039378 0.8677120208740234
94 0.8543506392039378 0.8678014278411865
95 0.8543506392039378 0.8678057193756104
96 0.8543506392039378 0.86784827709198
97 0.8543506392039378 0.867978036403656
98 0.8543506392039378 0.8679639101028442
99 0.8543506392039378 0.8680390119552612
100 0.8543506392039378 0.8681662082672119
101 0.8543506392039378 0.8681013584136963
102 0.8543506392039378 0.8682584762573242
103 0.8543506392039378 0.8682441115379333
104 0.8543506392039378 0.8682979941368103
105 0.8543506392039378 0.8683541417121887
106 0.8543506392039378 0.8683652877807617
107 0.8543506392039378 0.8684884905815125
108 0.8543506392039378 0.8685339689254761
109 0.8543506392039378 0.8685314655303955
110 0.8543506392039378 0.8685884475708008
111 0.8543506392039378 0.8685980439186096
112 0.8543506392039378 0.8688069581985474
113 0.8543506392039378 0.8687393069267273
114 0.8543506392039378 0.868736743927002
115 0.8543506392039378 0.868835985660553
116 0.8543506392039378 0.8689807057380676
117 0.8543506392039378 0.8688403367996216
118 0.8543506392039378 0.8689461350440979
119 0.8543506392039378 0.8689944744110107
120 0.8543506392039378 0.869127631187439
121 0.8543506392039378 0.8690502047538757
122 0.8543506392039378 0.8691202402114868
123 0.8543506392039378 0.869188666343689
124 0.8543506392039378 0.8691754937171936
125 0.8543506392039378 0.869277834892273
126 0.8543506392039378 0.8693583607673645
127 0.8543506392039378 0.8693106174468994
128 0.8543506392039378 0.8694707155227661
129 0.8543506392039378 0.8693743348121643
130 0.8543506392039378 0.8694357872009277
131 0.8543506392039378 0.8695886731147766
132 0.8543506392039378 0.8695081472396851
133 0.8543506392039378 0.8696085214614868
134 0.8543506392039378 0.869658350944519
135 0.8543506392039378 0.8696863055229187
136 0.8543506392039378 0.8696595430374146
137 0.8543506392039378 0.8697569370269775
138 0.8543506392039378 0.8698244094848633
139 0.8543506392039378 0.8699148893356323
140 0.8543506392039378 0.8698951601982117
141 0.8543506392039378 0.8699063062667847
142 0.8543506392039378 0.8700043559074402
143 0.8543506392039378 0.8700853586196899
144 0.8543506392039378 0.8699860572814941
145 0.8543506392039378 0.8700157999992371
146 0.8543506392039378 0.8701835870742798
147 0.8543506392039378 0.8701280951499939
148 0.8543506392039378 0.8702070713043213
149 0.8543506392039378 0.8701827526092529
150 0.8543506392039378 0.8702123165130615
151 0.8543506392039378 0.8702446222305298
152 0.8543506392039378 0.8704140186309814
153 0.8543506392039378 0.870323657989502
154 0.8543506392039378 0.8703678250312805
155 0.8543506392039378 0.8704667687416077
156 0.8543506392039378 0.8705072999000549
157 0.8543506392039378 0.8704454898834229
158 0.8543506392039378 0.8705246448516846
159 0.8543506392039378 0.8705731630325317
160 0.8543506392039378 0.8706102967262268
161 0.8543506392039378 0.8706163763999939
162 0.8543506392039378 0.8706395030021667
163 0.8543506392039378 0.8707670569419861
164 0.8543506392039378 0.8707616329193115
165 0.8543506392039378 0.8707599639892578
166 0.8543506392039378 0.8707535862922668
167 0.8543506392039378 0.8708480596542358
168 0.8543506392039378 0.8709130883216858
169 0.8543506392039378 0.8708388805389404
170 0.8543506392039378 0.8709273934364319
171 0.8543506392039378 0.8709949254989624
172 0.8543506392039378 0.8710464239120483
173 0.8543506392039378 0.8709812164306641
174 0.8543506392039378 0.8709725737571716
175 0.8543506392039378 0.8711490035057068
176 0.8543506392039378 0.8710777163505554
177 0.8543506392039378 0.8710914850234985
178 0.8543506392039378 0.8711298704147339
179 0.8543506392039378 0.8711455464363098
180 0.8543506392039378 0.871222972869873
181 0.8543506392039378 0.8712234497070312
182 0.8543506392039378 0.8712731003761292
183 0.8543506392039378 0.8713359236717224
184 0.8543506392039378 0.8713071346282959
185 0.8543506392039378 0.8713971972465515
186 0.8543506392039378 0.8713372349739075
187 0.8543506392039378 0.8714773654937744
188 0.8543506392039378 0.8715468049049377
189 0.8543506392039378 0.8713810443878174
190 0.8543506392039378 0.8714669346809387
191 0.8543506392039378 0.8715822100639343
192 0.8543506392039378 0.8715993165969849
193 0.8543506392039378 0.8716254234313965
194 0.8543506392039378 0.8716159462928772
195 0.8543506392039378 0.8716467618942261
196 0.8543506392039378 0.8716882467269897
197 0.8543506392039378 0.8716971278190613
198 0.8543506392039378 0.8717526197433472
199 0.8543506392039378 0.8717724084854126
200 0.8543506392039378 0.8718110918998718
201 0.8543506392039378 0.8717769980430603
202 0.8543506392039378 0.8718487620353699
203 0.8543506392039378 0.8718981146812439
204 0.8543506392039378 0.8718397617340088
205 0.8543506392039378 0.8719308972358704
206 0.8543506392039378 0.8719472885131836
207 0.8543506392039378 0.8720484972000122
208 0.8543506392039378 0.8720301389694214
209 0.8543506392039378 0.8720532059669495
210 0.8543506392039378 0.8720109462738037
211 0.8543506392039378 0.8721200823783875
212 0.8543506392039378 0.872196614742279
213 0.8543506392039378 0.8721767067909241
214 0.8543506392039378 0.8721369504928589
215 0.8543506392039378 0.8722467422485352
216 0.8543506392039378 0.8722602128982544
217 0.8543506392039378 0.8723413944244385
218 0.8543506392039378 0.8722493648529053
219 0.8543506392039378 0.8723114132881165
220 0.8543506392039378 0.8723956346511841
221 0.8543506392039378 0.8723677396774292
222 0.8543506392039378 0.8723428249359131
223 0.8543506392039378 0.8723935484886169
224 0.8543506392039378 0.8725553750991821
225 0.8543506392039378 0.872418224811554
226 0.8543506392039378 0.8725534677505493
227 0.8543506392039378 0.8725486397743225
228 0.8543506392039378 0.8724868297576904
229 0.8543506392039378 0.8725990653038025
230 0.8543506392039378 0.8727037906646729
231 0.8543506392039378 0.8726308345794678
232 0.8543506392039378 0.8726555705070496
233 0.8543506392039378 0.872706949710846
234 0.8543506392039378 0.872616708278656
235 0.8543506392039378 0.87273770570755
236 0.8543506392039378 0.8727926015853882
237 0.8543506392039378 0.8727571964263916
238 0.8543506392039378 0.8727649450302124
239 0.8543506392039378 0.8728970289230347
240 0.8543506392039378 0.8728158473968506
241 0.8543506392039378 0.8728482127189636
242 0.8543506392039378 0.87293940782547
243 0.8543506392039378 0.8729140162467957
244 0.8543506392039378 0.8728489279747009
245 0.8543506392039378 0.8729997873306274
246 0.8543506392039378 0.8729771375656128
247 0.8543506392039378 0.8730289936065674
248 0.8543506392039378 0.8730822801589966
249 0.8543506392039378 0.8729619979858398
250 0.8543506392039378 0.8730072379112244
251 0.8543506392039378 0.8731545805931091
252 0.8543506392039378 0.8730601668357849
253 0.8543506392039378 0.8731147050857544
254 0.8543506392039378 0.8731688261032104
255 0.8543506392039378 0.8731832504272461
256 0.8543506392039378 0.8732070922851562
257 0.8543506392039378 0.8731890320777893
258 0.8543506392039378 0.8732171654701233
259 0.8543506392039378 0.873319149017334
260 0.8543506392039378 0.8732401728630066
261 0.8543506392039378 0.8732554316520691
262 0.8543506392039378 0.8733033537864685
263 0.8543506392039378 0.8733517527580261
264 0.8543506392039378 0.8733856081962585
265 0.8543506392039378 0.8733309507369995
266 0.8543506392039378 0.8734482526779175
267 0.8543506392039378 0.8734255433082581
268 0.8543506392039378 0.8733000755310059
269 0.8543506392039378 0.8734663128852844
270 0.8543506392039378 0.8734269738197327
271 0.8543506392039378 0.8735325336456299
272 0.8543506392039378 0.8734943270683289
273 0.8543506392039378 0.8735374212265015
274 0.8543506392039378 0.8734588623046875
275 0.8543506392039378 0.8735104203224182
276 0.8543506392039378 0.8736079335212708
277 0.8543506392039378 0.8735830783843994
278 0.8543506392039378 0.8735513687133789
279 0.8543506392039378 0.873685359954834
280 0.8543506392039378 0.8735784292221069
281 0.8543506392039378 0.8735997676849365
282 0.8543506392039378 0.8736448287963867
283 0.8543506392039378 0.8736865520477295
284 0.8543506392039378 0.8737822771072388
285 0.8543506392039378 0.8736824989318848
286 0.8543506392039378 0.8737547397613525
287 0.8543506392039378 0.8736894726753235
288 0.8543506392039378 0.8738004565238953
289 0.8543506392039378 0.8738870024681091
290 0.8543506392039378 0.8738021850585938
291 0.8543506392039378 0.8738067150115967
292 0.8543506392039378 0.8738247156143188
293 0.8543506392039378 0.8738733530044556
294 0.8543506392039378 0.8739408850669861
295 0.8543506392039378 0.8738417625427246
296 0.8543506392039378 0.8739466667175293
297 0.8543506392039378 0.8739163279533386
298 0.8543506392039378 0.8738510012626648
299 0.8543506392039378 0.873981773853302
300 0.8543506392039378 0.8739098310470581
301 0.8543506392039378 0.8740454912185669
302 0.8543506392039378 0.8739508986473083
303 0.8543506392039378 0.8739432096481323
304 0.8543506392039378 0.8740066289901733
305 0.8543506392039378 0.8740767240524292
306 0.8543506392039378 0.8740009665489197
307 0.8543506392039378 0.8740537166595459
308 0.8543506392039378 0.8740311861038208
309 0.8543506392039378 0.8741014003753662
310 0.8543506392039378 0.874014139175415
311 0.8543506392039378 0.8741536736488342
312 0.8543506392039378 0.874127984046936
313 0.8543506392039378 0.8741635680198669
314 0.8543506392039378 0.8741776943206787
315 0.8543506392039378 0.8741129040718079
316 0.8543506392039378 0.8740893602371216
317 0.8543506392039378 0.8742104172706604
318 0.8543506392039378 0.8741661906242371
319 0.8543506392039378 0.874232828617096
320 0.8543506392039378 0.8742777705192566
321 0.8543506392039378 0.8742277026176453
322 0.8543506392039378 0.8742687702178955
323 0.8543506392039378 0.8742728233337402
324 0.8543506392039378 0.8742566108703613
325 0.8543506392039378 0.8742409348487854
326 0.8543506392039378 0.8743061423301697
327 0.8543506392039378 0.8743519186973572
328 0.8543506392039378 0.8743014931678772
329 0.8543506392039378 0.8742223381996155
330 0.8543506392039378 0.8743633031845093
331 0.8543506392039378 0.8743224740028381
332 0.8543506392039378 0.8743699789047241
333 0.8543506392039378 0.8743209838867188
334 0.8543506392039378 0.8743064403533936
335 0.8543506392039378 0.8744279742240906
336 0.8543506392039378 0.8744342923164368
337 0.8543506392039378 0.87425297498703
338 0.8543506392039378 0.874443531036377
339 0.8543506392039378 0.8745046257972717
340 0.8543506392039378 0.8743898272514343
341 0.8543506392039378 0.8743546009063721
342 0.8543506392039378 0.8744831085205078
343 0.8543506392039378 0.8744858503341675
344 0.8543506392039378 0.8744891285896301
345 0.8543506392039378 0.8744780421257019
346 0.8543506392039378 0.8744139075279236
347 0.8543506392039378 0.8745605945587158
348 0.8543506392039378 0.8744211792945862
349 0.8543506392039378 0.8745225071907043
350 0.8543506392039378 0.8746200799942017
351 0.8543506392039378 0.874542772769928
352 0.8543506392039378 0.8745197653770447
353 0.8543506392039378 0.8744884729385376
354 0.8543506392039378 0.8746007680892944
355 0.8543506392039378 0.8745718598365784
356 0.8543506392039378 0.8745957612991333
357 0.8543506392039378 0.8745711445808411
358 0.8543506392039378 0.8745908141136169
359 0.8543506392039378 0.8746117353439331
360 0.8543506392039378 0.8746987581253052
361 0.8543506392039378 0.8746434450149536
362 0.8543506392039378 0.8746853470802307
363 0.8543506392039378 0.874597430229187
364 0.8543506392039378 0.8746686577796936
365 0.8543506392039378 0.8747000694274902
366 0.8543506392039378 0.8746173977851868
367 0.8543506392039378 0.8747918009757996
368 0.8543506392039378 0.8747898936271667
369 0.8543506392039378 0.8745913505554199
370 0.8543506392039378 0.8747329115867615
371 0.8543506392039378 0.8748000860214233
372 0.8543506392039378 0.8747609257698059
373 0.8543506392039378 0.8746984601020813
374 0.8543506392039378 0.8748216032981873
375 0.8543506392039378 0.874852180480957
376 0.8543506392039378 0.8747460842132568
377 0.8543506392039378 0.8746677041053772
378 0.8543506392039378 0.8748941421508789
379 0.8543506392039378 0.8748140931129456
380 0.8543506392039378 0.8748760223388672
381 0.8543506392039378 0.8747768402099609
382 0.8543506392039378 0.8747962117195129
383 0.8543506392039378 0.8749250769615173
384 0.8543506392039378 0.8749120831489563
385 0.8543506392039378 0.8747575283050537
386 0.8543506392039378 0.8748782873153687
387 0.8543506392039378 0.8749428391456604
388 0.8543506392039378 0.874902606010437
389 0.8543506392039378 0.8748665452003479
390 0.8543506392039378 0.8748417496681213
391 0.8543506392039378 0.875019907951355
392 0.8543506392039378 0.8749172687530518
393 0.8543506392039378 0.874879777431488
394 0.8543506392039378 0.8749768733978271
395 0.8543506392039378 0.8750200271606445
396 0.8543506392039378 0.8749615550041199
397 0.8543506392039378 0.8748789429664612
398 0.8543506392039378 0.8749582767486572
399 0.8543506392039378 0.8749837279319763
400 0.8543506392039378 0.8749464154243469
401 0.8543506392039378 0.8750818371772766
402 0.8543506392039378 0.8749542236328125
403 0.8543506392039378 0.8750818967819214
404 0.8543506392039378 0.8750115036964417
405 0.8543506392039378 0.8749626278877258
406 0.8543506392039378 0.8749638795852661
407 0.8543506392039378 0.8750916719436646
408 0.8543506392039378 0.8750520944595337
409 0.8543506392039378 0.8751089572906494
410 0.8543506392039378 0.8750555515289307
411 0.8543506392039378 0.8751018047332764
412 0.8543506392039378 0.8751110434532166
413 0.8543506392039378 0.8750813603401184
414 0.8543506392039378 0.8750017285346985
415 0.8543506392039378 0.8751376867294312
416 0.8543506392039378 0.8750966787338257
417 0.8543506392039378 0.875052809715271
418 0.8543506392039378 0.8751074075698853
419 0.8543506392039378 0.8751695156097412
420 0.8543506392039378 0.875134289264679
421 0.8543506392039378 0.875103235244751
422 0.8543506392039378 0.8751067519187927
423 0.8543506392039378 0.8751682639122009
424 0.8543506392039378 0.8751561045646667
425 0.8543506392039378 0.8752144575119019
426 0.8543506392039378 0.8752123117446899
427 0.8543506392039378 0.8751630783081055
428 0.8543506392039378 0.8751415014266968
429 0.8543506392039378 0.8751924633979797
430 0.8543506392039378 0.8751783967018127
431 0.8543506392039378 0.8752260208129883
432 0.8543506392039378 0.8752397894859314
433 0.8543506392039378 0.8752018809318542
434 0.8543506392039378 0.8752402067184448
435 0.8543506392039378 0.8752715587615967
436 0.8543506392039378 0.8752508759498596
437 0.8543506392039378 0.8752598166465759
438 0.8543506392039378 0.8751868009567261
439 0.8543506392039378 0.8753554821014404
440 0.8543506392039378 0.8753557801246643
441 0.8543506392039378 0.875195324420929
442 0.8543506392039378 0.8752211928367615
443 0.8543506392039378 0.8753201365470886
444 0.8543506392039378 0.8752683401107788
445 0.8543506392039378 0.8753171563148499
446 0.8543506392039378 0.8752599358558655
447 0.8543506392039378 0.8752543330192566
448 0.8543506392039378 0.8753827810287476
449 0.8543506392039378 0.8753847479820251
450 0.8543506392039378 0.8752685785293579
451 0.8543506392039378 0.875398576259613
452 0.8543506392039378 0.8753452897071838
453 0.8543506392039378 0.8753408193588257
454 0.8543506392039378 0.8753858208656311
455 0.8543506392039378 0.8753467798233032
456 0.8543506392039378 0.8753150701522827
457 0.8543506392039378 0.8754245042800903
458 0.8543506392039378 0.875406801700592
459 0.8543506392039378 0.8753199577331543
460 0.8543506392039378 0.8754373788833618
461 0.8543506392039378 0.8753652572631836
462 0.8543506392039378 0.8753069639205933
463 0.8543506392039378 0.8754597902297974
464 0.8543506392039378 0.8754298090934753
465 0.8543506392039378 0.8755146861076355
466 0.8543506392039378 0.8753746747970581
467 0.8543506392039378 0.8754330277442932
468 0.8543506392039378 0.875505805015564
469 0.8543506392039378 0.8754476308822632
470 0.8543506392039378 0.8755022287368774
471 0.8543506392039378 0.8756064176559448
472 0.8543506392039378 0.8754569292068481
473 0.8543506392039378 0.8754267692565918
474 0.8543506392039378 0.875489354133606
475 0.8543506392039378 0.8755333423614502
476 0.8543506392039378 0.8755393624305725
477 0.8543506392039378 0.8754423260688782
478 0.8543506392039378 0.8754972815513611
479 0.8543506392039378 0.8756541609764099
480 0.8543506392039378 0.8754783272743225
481 0.8543506392039378 0.8755084276199341
482 0.8543506392039378 0.8755775094032288
483 0.8543506392039378 0.8755465745925903
484 0.8543506392039378 0.875621497631073
485 0.8543506392039378 0.8755940198898315
486 0.8543506392039378 0.8755117654800415
487 0.8543506392039378 0.8756169676780701
488 0.8543506392039378 0.8756340146064758
489 0.8543506392039378 0.8755380511283875
490 0.8543506392039378 0.8756070137023926
491 0.8543506392039378 0.8756266236305237
492 0.8543506392039378 0.8755005598068237
493 0.8543506392039378 0.8756771683692932
494 0.8543506392039378 0.8755440711975098
495 0.8543506392039378 0.8756306767463684
496 0.8543506392039378 0.8756588697433472
497 0.8543506392039378 0.8756703734397888
498 0.8543506392039378 0.8756333589553833
499 0.8543506392039378 0.875661313533783
500 0.8543506392039378 0.8757010698318481
501 0.8543506392039378 0.875615656375885
502 0.8543506392039378 0.8756412863731384
503 0.8543506392039378 0.875679075717926
504 0.8543506392039378 0.8756632208824158
505 0.8543506392039378 0.8757124543190002
506 0.8543506392039378 0.8757373690605164
507 0.8543506392039378 0.8757420182228088
508 0.8543506392039378 0.8756953477859497
509 0.8543506392039378 0.8756800293922424
510 0.8543506392039378 0.8756859302520752
511 0.8543506392039378 0.8757355213165283
512 0.8543506392039378 0.875828742980957
513 0.8543506392039378 0.8756240010261536
514 0.8543506392039378 0.8757242560386658
515 0.8543506392039378 0.8757935762405396
516 0.8543506392039378 0.875749945640564
517 0.8543506392039378 0.8757936358451843
518 0.8543506392039378 0.8757694363594055
519 0.8543506392039378 0.8758825659751892
520 0.8543506392039378 0.8757521510124207
521 0.8543506392039378 0.8758035898208618
522 0.8543506392039378 0.8758462071418762
523 0.8543506392039378 0.87576824426651
524 0.8543506392039378 0.8759058117866516
525 0.8543506392039378 0.87577223777771
526 0.8543506392039378 0.875766932964325
527 0.8543506392039378 0.8758798241615295
528 0.8543506392039378 0.875887930393219
529 0.8543506392039378 0.875813901424408
530 0.8543506392039378 0.8758314251899719
531 0.8543506392039378 0.875883162021637
532 0.8543506392039378 0.8759194016456604
533 0.8543506392039378 0.8757872581481934
534 0.8543506392039378 0.8758547902107239
535 0.8543506392039378 0.8759157657623291
536 0.8543506392039378 0.8759021162986755
537 0.8543506392039378 0.8759219646453857
538 0.8543506392039378 0.8758213520050049
539 0.8543506392039378 0.8759269118309021
540 0.8543506392039378 0.8758776783943176
541 0.8543506392039378 0.8758611679077148
542 0.8543506392039378 0.8760089874267578
543 0.8543506392039378 0.8759682774543762
544 0.8543506392039378 0.8758277297019958
545 0.8543506392039378 0.8759593963623047
546 0.8543506392039378 0.8759387135505676
547 0.8543506392039378 0.8759394884109497
548 0.8543506392039378 0.876021146774292
549 0.8543506392039378 0.8759356141090393
550 0.8543506392039378 0.8759726285934448
551 0.8543506392039378 0.875972330570221
552 0.8543506392039378 0.8760671615600586
553 0.8543506392039378 0.8759338855743408
554 0.8543506392039378 0.875992476940155
555 0.8543506392039378 0.8759989738464355
556 0.8543506392039378 0.8759668469429016
557 0.8543506392039378 0.8760362267494202
558 0.8543506392039378 0.8759742379188538
559 0.8543506392039378 0.8760140538215637
560 0.8543506392039378 0.8761041760444641
561 0.8543506392039378 0.8759454488754272
562 0.8543506392039378 0.8760725855827332
563 0.8543506392039378 0.8761301636695862
564 0.8543506392039378 0.8760172724723816
565 0.8543506392039378 0.8759394884109497
566 0.8543506392039378 0.8760942816734314
567 0.8543506392039378 0.8761088252067566
568 0.8543506392039378 0.8760660886764526
569 0.8543506392039378 0.8760483264923096
570 0.8543506392039378 0.8760600090026855
571 0.8543506392039378 0.8761459589004517
572 0.8543506392039378 0.8761067390441895
573 0.8543506392039378 0.876017153263092
574 0.8543506392039378 0.8760547041893005
575 0.8543506392039378 0.8762526512145996
576 0.8543506392039378 0.8761322498321533
577 0.8543506392039378 0.8759744763374329
578 0.8543506392039378 0.8761261105537415
579 0.8543506392039378 0.8761938214302063
580 0.8543506392039378 0.8761091232299805
581 0.8543506392039378 0.8761413097381592
582 0.8543506392039378 0.8760696053504944
583 0.8543506392039378 0.8762271404266357
584 0.8543506392039378 0.8762325644493103
585 0.8543506392039378 0.8760554194450378
586 0.8543506392039378 0.8760873079299927
587 0.8543506392039378 0.8762747049331665
588 0.8543506392039378 0.8762065172195435
589 0.8543506392039378 0.8761551976203918
590 0.8543506392039378 0.8762182593345642
591 0.8543506392039378 0.8762416243553162
592 0.8543506392039378 0.8761807084083557
593 0.8543506392039378 0.8761733174324036
594 0.8543506392039378 0.8761587142944336
595 0.8543506392039378 0.8762542605400085
596 0.8543506392039378 0.8762969374656677
597 0.8543506392039378 0.8762540817260742
598 0.8543506392039378 0.8761917352676392
599 0.8543506392039378 0.8762600421905518
600 0.8543506392039378 0.8762880563735962
601 0.8543506392039378 0.8762488961219788
602 0.8543506392039378 0.8761730194091797
603 0.8543506392039378 0.8762567639350891
604 0.8543506392039378 0.876390814781189
605 0.8543506392039378 0.8761925101280212
606 0.8543506392039378 0.8762447834014893
607 0.8543506392039378 0.8764397501945496
608 0.8543506392039378 0.8763138651847839
609 0.8543506392039378 0.876215398311615
610 0.8543506392039378 0.8763134479522705
611 0.8543506392039378 0.8763030767440796
612 0.8543506392039378 0.8763870596885681
613 0.8543506392039378 0.876305341720581
614 0.8543506392039378 0.8763365745544434
615 0.8543506392039378 0.8762633204460144
616 0.8543506392039378 0.8764113187789917
617 0.8543506392039378 0.8762983083724976
618 0.8543506392039378 0.8762351274490356
619 0.8543506392039378 0.8764403462409973
620 0.8543506392039378 0.8764238953590393
621 0.8543506392039378 0.8763013482093811
622 0.8543506392039378 0.876352846622467
623 0.8543506392039378 0.8763530850410461
624 0.8543506392039378 0.8763620257377625
625 0.8543506392039378 0.8763568997383118
626 0.8543506392039378 0.8765038251876831
627 0.8543506392039378 0.8763550519943237
628 0.8543506392039378 0.8763593435287476
629 0.8543506392039378 0.876431405544281
630 0.8543506392039378 0.8763104677200317
631 0.8543506392039378 0.8765016198158264
632 0.8543506392039378 0.8764846920967102
633 0.8543506392039378 0.8763962388038635
634 0.8543506392039378 0.8764452338218689
635 0.8543506392039378 0.8764215111732483
636 0.8543506392039378 0.8765496015548706
637 0.8543506392039378 0.8764217495918274
638 0.8543506392039378 0.8763152360916138
639 0.8543506392039378 0.8765267729759216
640 0.8543506392039378 0.8764960765838623
641 0.8543506392039378 0.8764727115631104
642 0.8543506392039378 0.8764765858650208
643 0.8543506392039378 0.8764190673828125
644 0.8543506392039378 0.876585066318512
645 0.8543506392039378 0.8764786124229431
646 0.8543506392039378 0.8764099478721619
647 0.8543506392039378 0.8764470815658569
648 0.8543506392039378 0.8765228390693665
649 0.8543506392039378 0.8764796257019043
650 0.8543506392039378 0.8764916658401489
651 0.8543506392039378 0.8765491843223572
652 0.8543506392039378 0.876514732837677
653 0.8543506392039378 0.8765013813972473
654 0.8543506392039378 0.8765222430229187
655 0.8543506392039378 0.8765830397605896
656 0.8543506392039378 0.8765744566917419
657 0.8543506392039378 0.8764318823814392
658 0.8543506392039378 0.876490592956543
659 0.8543506392039378 0.8765967488288879
660 0.8543506392039378 0.8765636682510376
661 0.8543506392039378 0.8765536546707153
662 0.8543506392039378 0.8765931725502014
663 0.8543506392039378 0.876582682132721
664 0.8543506392039378 0.8765904307365417
665 0.8543506392039378 0.8765547871589661
666 0.8543506392039378 0.8765351176261902
667 0.8543506392039378 0.8766456842422485
668 0.8543506392039378 0.876620352268219
669 0.8543506392039378 0.8765240907669067
670 0.8543506392039378 0.8765789866447449
671 0.8543506392039378 0.876563549041748
672 0.8543506392039378 0.8766028881072998
673 0.8543506392039378 0.8766542673110962
674 0.8543506392039378 0.8765162229537964
675 0.8543506392039378 0.8765782117843628
676 0.8543506392039378 0.8766809105873108
677 0.8543506392039378 0.8765935301780701
678 0.8543506392039378 0.876535177230835
679 0.8543506392039378 0.8765355348587036
680 0.8543506392039378 0.8767356276512146
681 0.8543506392039378 0.8766535520553589
682 0.8543506392039378 0.8766055703163147
683 0.8543506392039378 0.8766888380050659
684 0.8543506392039378 0.8766946196556091
685 0.8543506392039378 0.8767171502113342
686 0.8543506392039378 0.8765093088150024
687 0.8543506392039378 0.8766950368881226
688 0.8543506392039378 0.8767273426055908
689 0.8543506392039378 0.8766595125198364
690 0.8543506392039378 0.876671552658081
691 0.8543506392039378 0.8766618371009827
692 0.8543506392039378 0.8766382932662964
693 0.8543506392039378 0.8766850829124451
694 0.8543506392039378 0.8766834735870361
695 0.8543506392039378 0.8766972422599792
696 0.8543506392039378 0.8766976594924927
697 0.8543506392039378 0.8767305612564087
698 0.8543506392039378 0.8766891956329346
699 0.8543506392039378 0.8766673803329468
700 0.8543506392039378 0.8767276406288147
701 0.8543506392039378 0.8766934871673584
702 0.8543506392039378 0.8767289519309998
703 0.8543506392039378 0.8767523169517517
704 0.8543506392039378 0.8768113255500793
705 0.8543506392039378 0.8766722083091736
706 0.8543506392039378 0.8767248392105103
707 0.8543506392039378 0.8768211007118225
708 0.8543506392039378 0.8766435980796814
709 0.8543506392039378 0.8767503499984741
710 0.8543506392039378 0.8768212795257568
711 0.8543506392039378 0.8767140507698059
712 0.8543506392039378 0.876751184463501
713 0.8543506392039378 0.8766872882843018
714 0.8543506392039378 0.876761794090271
715 0.8543506392039378 0.8768075704574585
716 0.8543506392039378 0.8767284750938416
717 0.8543506392039378 0.8768062591552734
718 0.8543506392039378 0.8767580986022949
719 0.8543506392039378 0.876777172088623
720 0.8543506392039378 0.8767716288566589
721 0.8543506392039378 0.8768121004104614
722 0.8543506392039378 0.8767886161804199
723 0.8543506392039378 0.8767874836921692
724 0.8543506392039378 0.8767951130867004
725 0.8543506392039378 0.8767502307891846
726 0.8543506392039378 0.8768081665039062
727 0.8543506392039378 0.8768921494483948
728 0.8543506392039378 0.8767192959785461
729 0.8543506392039378 0.8767990469932556
730 0.8543506392039378 0.876847505569458
731 0.8543506392039378 0.8768965005874634
732 0.8543506392039378 0.8767697811126709
733 0.8543506392039378 0.8768054842948914
734 0.8543506392039378 0.8768662810325623
735 0.8543506392039378 0.876748263835907
736 0.8543506392039378 0.8768438696861267
737 0.8543506392039378 0.8769212365150452
738 0.8543506392039378 0.8767982125282288
739 0.8543506392039378 0.8768208622932434
740 0.8543506392039378 0.8769583702087402
741 0.8543506392039378 0.8767372965812683
742 0.8543506392039378 0.8768517971038818
743 0.8543506392039378 0.8769505620002747
744 0.8543506392039378 0.8768543004989624
745 0.8543506392039378 0.8768923282623291
746 0.8543506392039378 0.8768748641014099
747 0.8543506392039378 0.8768313527107239
748 0.8543506392039378 0.8769254684448242
749 0.8543506392039378 0.8768682479858398
750 0.8543506392039378 0.8768293261528015
751 0.8543506392039378 0.8769454956054688
752 0.8543506392039378 0.8769047856330872
753 0.8543506392039378 0.8768207430839539
754 0.8543506392039378 0.8768306374549866
755 0.8543506392039378 0.8769779205322266
756 0.8543506392039378 0.8768602609634399
757 0.8543506392039378 0.8768590092658997
758 0.8543506392039378 0.8769533634185791
759 0.8543506392039378 0.8768867254257202
760 0.8543506392039378 0.8768393993377686
761 0.8543506392039378 0.8769766688346863
762 0.8543506392039378 0.8769447207450867
763 0.8543506392039378 0.8768602013587952
764 0.8543506392039378 0.8769605159759521
765 0.8543506392039378 0.8768766522407532
766 0.8543506392039378 0.8768972754478455
767 0.8543506392039378 0.8769918084144592
768 0.8543506392039378 0.8769274353981018
769 0.8543506392039378 0.8769600987434387
770 0.8543506392039378 0.876884937286377
771 0.8543506392039378 0.8768950700759888
772 0.8543506392039378 0.8769589066505432
773 0.8543506392039378 0.8769959807395935
774 0.8543506392039378 0.8769747018814087
775 0.8543506392039378 0.8768733143806458
776 0.8543506392039378 0.8769508004188538
777 0.8543506392039378 0.8770114183425903
778 0.8543506392039378 0.87697833776474
779 0.8543506392039378 0.8770543932914734
780 0.8543506392039378 0.8769482970237732
781 0.8543506392039378 0.8769717216491699
782 0.8543506392039378 0.8770205974578857
783 0.8543506392039378 0.8770455121994019
784 0.8543506392039378 0.8770024180412292
785 0.8543506392039378 0.8768789768218994
786 0.8543506392039378 0.8769642114639282
787 0.8543506392039378 0.8770503401756287
788 0.8543506392039378 0.8771361708641052
789 0.8543506392039378 0.8769887089729309
790 0.8543506392039378 0.8769373893737793
791 0.8543506392039378 0.8769968748092651
792 0.8543506392039378 0.877091646194458
793 0.8543506392039378 0.8770286440849304
794 0.8543506392039378 0.8770025372505188
795 0.8543506392039378 0.877098560333252
796 0.8543506392039378 0.8769456744194031
797 0.8543506392039378 0.8770765662193298
798 0.8543506392039378 0.876971423625946
799 0.8543506392039378 0.8769873976707458
800 0.8543506392039378 0.877164900302887
801 0.8543506392039378 0.8770371675491333
802 0.8543506392039378 0.8769240379333496
803 0.8543506392039378 0.8771193027496338
804 0.8543506392039378 0.8770599961280823
805 0.8543506392039378 0.8770168423652649
806 0.8543506392039378 0.8770183324813843
807 0.8543506392039378 0.8771257996559143
808 0.8543506392039378 0.8770903944969177
809 0.8543506392039378 0.877039909362793
810 0.8543506392039378 0.8770235180854797
811 0.8543506392039378 0.8770521879196167
812 0.8543506392039378 0.8770959377288818
813 0.8543506392039378 0.8770532011985779
814 0.8543506392039378 0.8771031498908997
815 0.8543506392039378 0.8770986795425415
816 0.8543506392039378 0.8770647644996643
817 0.8543506392039378 0.8770110011100769
818 0.8543506392039378 0.8771055340766907
819 0.8543506392039378 0.8770915865898132
820 0.8543506392039378 0.8770416975021362
821 0.8543506392039378 0.877090334892273
822 0.8543506392039378 0.8770989179611206
823 0.8543506392039378 0.8770660161972046
824 0.8543506392039378 0.8771312236785889
825 0.8543506392039378 0.8770275115966797
826 0.8543506392039378 0.8770101070404053
827 0.8543506392039378 0.8771656155586243
828 0.8543506392039378 0.8771366477012634
829 0.8543506392039378 0.8771170973777771
830 0.8543506392039378 0.8770960569381714
831 0.8543506392039378 0.8771149516105652
832 0.8543506392039378 0.8771570324897766
833 0.8543506392039378 0.8771309852600098
834 0.8543506392039378 0.8771241307258606
835 0.8543506392039378 0.8771189451217651
836 0.8543506392039378 0.8771718740463257
837 0.8543506392039378 0.8771455883979797
838 0.8543506392039378 0.8770848512649536
839 0.8543506392039378 0.8772420287132263
840 0.8543506392039378 0.8771385550498962
841 0.8543506392039378 0.8771046996116638
842 0.8543506392039378 0.8771998286247253
843 0.8543506392039378 0.8771477341651917
844 0.8543506392039378 0.8771712779998779
845 0.8543506392039378 0.8771559000015259
846 0.8543506392039378 0.8770624995231628
847 0.8543506392039378 0.8772985339164734
848 0.8543506392039378 0.8771291971206665
849 0.8543506392039378 0.8770618438720703
850 0.8543506392039378 0.8771505355834961
851 0.8543506392039378 0.877174973487854
852 0.8543506392039378 0.8771262168884277
853 0.8543506392039378 0.8771888017654419
854 0.8543506392039378 0.8771811127662659
855 0.8543506392039378 0.8770953416824341
856 0.8543506392039378 0.8772171139717102
857 0.8543506392039378 0.8771737813949585
858 0.8543506392039378 0.8771457672119141
859 0.8543506392039378 0.8772386312484741
860 0.8543506392039378 0.8771567940711975
861 0.8543506392039378 0.8771174550056458
862 0.8543506392039378 0.8772807121276855
863 0.8543506392039378 0.8771401643753052
864 0.8543506392039378 0.8772245645523071
865 0.8543506392039378 0.8772016763687134
866 0.8543506392039378 0.8772470951080322
867 0.8543506392039378 0.8771983981132507
868 0.8543506392039378 0.8771735429763794
869 0.8543506392039378 0.877229630947113
870 0.8543506392039378 0.8772706389427185
871 0.8543506392039378 0.8771249055862427
872 0.8543506392039378 0.8771969079971313
873 0.8543506392039378 0.8772596120834351
874 0.8543506392039378 0.8771483898162842
875 0.8543506392039378 0.8771506547927856
876 0.8543506392039378 0.877194881439209
877 0.8543506392039378 0.8772063255310059
878 0.8543506392039378 0.8772347569465637
879 0.8543506392039378 0.87713623046875
880 0.8543506392039378 0.8773276805877686
881 0.8543506392039378 0.8772459030151367
882 0.8543506392039378 0.877200722694397
883 0.8543506392039378 0.8772318959236145
884 0.8543506392039378 0.8772640824317932
885 0.8543506392039378 0.8771623969078064
886 0.8543506392039378 0.877291738986969
887 0.8543506392039378 0.877314031124115
888 0.8543506392039378 0.8771812319755554
889 0.8543506392039378 0.8771789073944092
890 0.8543506392039378 0.8772456049919128
891 0.8543506392039378 0.8771999478340149
892 0.8543506392039378 0.8772687911987305
893 0.8543506392039378 0.8771423101425171
894 0.8543506392039378 0.8772291541099548
895 0.8543506392039378 0.8772855997085571
896 0.8543506392039378 0.8772975206375122
897 0.8543506392039378 0.8772169947624207
898 0.8543506392039378 0.8772170543670654
899 0.8543506392039378 0.8772532343864441
900 0.8543506392039378 0.8773061037063599
901 0.8543506392039378 0.8772271275520325
902 0.8543506392039378 0.877250075340271
903 0.8543506392039378 0.8772366046905518
904 0.8543506392039378 0.8772329092025757
905 0.8543506392039378 0.8772243857383728
906 0.8543506392039378 0.8772684931755066
907 0.8543506392039378 0.8771998286247253
908 0.8543506392039378 0.8773300647735596
909 0.8543506392039378 0.8772256374359131
910 0.8543506392039378 0.8773322701454163
911 0.8543506392039378 0.8773002028465271
912 0.8543506392039378 0.8772154450416565
913 0.8543506392039378 0.8772880434989929
914 0.8543506392039378 0.8773137927055359
915 0.8543506392039378 0.8772825002670288
916 0.8543506392039378 0.8773228526115417
917 0.8543506392039378 0.877211332321167
918 0.8543506392039378 0.8772670030593872
919 0.8543506392039378 0.8773320913314819
920 0.8543506392039378 0.8772881031036377
921 0.8543506392039378 0.8772982954978943
922 0.8543506392039378 0.8772389888763428
923 0.8543506392039378 0.8773221969604492
924 0.8543506392039378 0.8772825598716736
925 0.8543506392039378 0.8773385286331177
926 0.8543506392039378 0.8773171305656433
927 0.8543506392039378 0.8772674202919006
928 0.8543506392039378 0.8772571086883545
929 0.8543506392039378 0.8773346543312073
930 0.8543506392039378 0.8773000240325928
931 0.8543506392039378 0.8773725628852844
932 0.8543506392039378 0.8773224949836731
933 0.8543506392039378 0.8772328495979309
934 0.8543506392039378 0.8772946000099182
935 0.8543506392039378 0.8772826790809631
936 0.8543506392039378 0.877338707447052
937 0.8543506392039378 0.8773093223571777
938 0.8543506392039378 0.877311646938324
939 0.8543506392039378 0.8772671222686768
940 0.8543506392039378 0.8773072361946106
941 0.8543506392039378 0.8773630857467651
942 0.8543506392039378 0.8772873878479004
943 0.8543506392039378 0.8773326277732849
944 0.8543506392039378 0.877485454082489
945 0.8543506392039378 0.8772779703140259
946 0.8543506392039378 0.8772474527359009
947 0.8543506392039378 0.8773400187492371
948 0.8543506392039378 0.8774301409721375
949 0.8543506392039378 0.8773578405380249
950 0.8543506392039378 0.8772337436676025
951 0.8543506392039378 0.8773335814476013
952 0.8543506392039378 0.8773261904716492
953 0.8543506392039378 0.8772292733192444
954 0.8543506392039378 0.8773782253265381
955 0.8543506392039378 0.877393901348114
956 0.8543506392039378 0.8772383332252502
957 0.8543506392039378 0.8773348331451416
958 0.8543506392039378 0.8773605823516846
959 0.8543506392039378 0.8773477673530579
960 0.8543506392039378 0.8772732019424438
961 0.8543506392039378 0.8773325085639954
962 0.8543506392039378 0.8774341344833374
963 0.8543506392039378 0.8773940801620483
964 0.8543506392039378 0.8773033618927002
965 0.8543506392039378 0.8773163557052612
966 0.8543506392039378 0.8773223161697388
967 0.8543506392039378 0.8773962259292603
968 0.8543506392039378 0.8773450255393982
969 0.8543506392039378 0.8773177862167358
970 0.8543506392039378 0.8772642612457275
971 0.8543506392039378 0.877424418926239
972 0.8543506392039378 0.8773989081382751
973 0.8543506392039378 0.8772721886634827
974 0.8543506392039378 0.877394437789917
975 0.8543506392039378 0.877309262752533
976 0.8543506392039378 0.8772968649864197
977 0.8543506392039378 0.8773318529129028
978 0.8543506392039378 0.8773150444030762
979 0.8543506392039378 0.8774042129516602
980 0.8543506392039378 0.8773413896560669
981 0.8543506392039378 0.8774161338806152
982 0.8543506392039378 0.8773481249809265
983 0.8543506392039378 0.877325177192688
984 0.8543506392039378 0.8773491382598877
985 0.8543506392039378 0.877364456653595
986 0.8543506392039378 0.8773685693740845
987 0.8543506392039378 0.8773453831672668
988 0.8543506392039378 0.8773355484008789
989 0.8543506392039378 0.8773400783538818
990 0.8543506392039378 0.8772872090339661
991 0.8543506392039378 0.8774160146713257
992 0.8543506392039378 0.8774371147155762
993 0.8543506392039378 0.8772873282432556
994 0.8543506392039378 0.8773466348648071
995 0.8543506392039378 0.8773990273475647
996 0.8543506392039378 0.8773877620697021
997 0.8543506392039378 0.8774274587631226
998 0.8543506392039378 0.8773752450942993
999 0.8543506392039378 0.8773788213729858
1000 0.8543506392039378 0.8772913813591003


==> d_data.txt <==
8 0.8569171974105136 0.6178337321086229 0.8707159324218592 0.6823733698293528
9 0.8208845937313738 0.4001697861303141 0.8448957075775427 0.5114841574916724
10 0.585836975364363 0.24897218840932586 0.6570132010367034 0.3930560362082525
11 0.33008468676908465 0.19238845650892822 0.45135987887223067 0.3458222473175151
12 0.23801771571913696 0.17690815254527756 0.391168077028766 0.33154940908372127


==> ht_data.txt <==
0.8 0.7573495889856036 0.3208227776406833 0.7931123816252842 0.448069980090975
0.9 0.8107641932187373 0.36857358696192594 0.8351500607500885 0.48678805150039506
1.0 0.8344247829674188 0.41281147743781277 0.8507469752322936 0.525574186339876
1.1 0.8445600914309919 0.45291032777340523 0.859928994378848 0.549768230074255
1.2 0.8488455803208398 0.4923117813659036 0.8640701141165803 0.5799416614881692


==> ml_data.txt <==
20 0.8517129844887713 0.5115596199612135 0.8655914843945662 0.5961878980109901
21 0.84822727369355 0.4926355593926803 0.8643449648897256 0.5806838961970775
22 0.846757674441173 0.4691717746479181 0.8619334036221289 0.5694891997076004
23 0.8421593007664978 0.450841274463831 0.8599919654837491 0.5543238747388152
24 0.8398370424591447 0.43118153655083385 0.8558816288426806 0.5359307399720075
25 0.8369752654789899 0.4198699488088906 0.8528313465275935 0.5274265116945971
26 0.8288326228323578 0.4033544685101086 0.853215573177658 0.5176217510857833
27 0.8202320028846194 0.3907041409785641 0.8435373782036395 0.5050591476285164
28 0.8108426372605689 0.37356452513994404 0.8350546193660957 0.491377178506341
29 0.8024354403486854 0.36373930051762227 0.8298435182396962 0.48220889955147084
30 0.7959437253729518 0.3543241879210629 0.8221290650152295 0.47266509626744063
31 0.7900234960165128 0.34019219643964926 0.8143380073429688 0.4654721730706673
32 0.7804859385277535 0.3318169609224863 0.805567125487762 0.4605507721469457


==> ns_data.txt <==
15 0.8543831568237005 0.5613135720509017 0.8693889245455709 0.6387277903693058
16 0.8535828052603597 0.5404097848312094 0.8666827864917254 0.6185852305718019
17 0.8500267735143087 0.511652028712892 0.8659512565782754 0.5964998126230915
18 0.8507746688312127 0.4904516150621543 0.8654713293120249 0.5823203004624913
19 0.8433421652783588 0.4653870863263036 0.8613013429130701 0.5634073409882189
20 0.841463573845395 0.44619667269806795 0.8585829790405314 0.5451754716426841
21 0.8353683661683523 0.4212295268948453 0.8544942919795661 0.5291911770652018
22 0.828458960769732 0.4027920114929357 0.8484203037313687 0.5148638424090908
23 0.8209282996613487 0.38785695816724924 0.8413330657997913 0.5004371802539489
24 0.8121430589506458 0.37287901741927093 0.8333078782866651 0.4930084177198235
25 0.8026005970685363 0.3577709480143387 0.8206490002429366 0.4776907644994938
26 0.7878301586783429 0.3455894588719595 0.8145313178112051 0.4685067877709601
27 0.7775952262640193 0.33224997540049 0.8030649589447357 0.4600861789165165
28 0.7589015556279153 0.32067553224418127 0.7819274389406898 0.44443635144682603
29 0.7443842954424876 0.3101165560052669 0.782903560472638 0.4414422629373097
30 0.7056148117110781 0.29575099362702834 0.7618900209441795 0.4301597007013572

==> sim_res.txt <==
20 0.7786277387019463 0.7038800417457644 0.6365948066993776 0.5815875232710591
21 0.7675150780078911 0.6869364798481499 0.6214269127174749 0.5637048318697887
22 0.7540915368617656 0.6761914914318914 0.6056660182047768 0.5511629075849626
23 0.7449438584513012 0.6608044909421813 0.5925446608581617 0.5444766790642706
24 0.7326711520298287 0.6521186550615031 0.5783431922850152 0.5292862285314074
25 0.7219225746630271 0.6371679949198831 0.5697654175556132 0.5146628898878642
26 0.7116050994034971 0.6248106203974915 0.5565114091921584 0.5103975764142817
27 0.7000547082492435 0.6090974099828819 0.5454693037964985 0.50157548133992
28 0.6870201025184596 0.6048962719095402 0.5370961466235089 0.4934108462109509
29 0.6764313128424748 0.5912667212272374 0.5285448283962771 0.4843843901725939
30 0.6713318290021383 0.5783542567795164 0.5193370930695473 0.4825609600163215
31 0.6559889570592938 0.5704705885916639 0.5119563535757671 0.47564477038994646
32 0.6474046192408576 0.5612565373316415 0.5047234661805446 0.46607905960343743


==> train_res.txt <==
1 0.7519873976707458 0.7821494340896606 0.7714681797015503 0.8031229594423268
2 0.7539785504341125 0.7843136191368103 0.7714681797015503 0.8031229594423268
4 0.7577060461044312 0.7882800698280334 0.7714681797015503 0.8031229594423268
6 0.7612143754959106 0.7916949987411499 0.7714681797015503 0.8031229594423268
8 0.7643404603004456 0.7947836518287659 0.7714681797015503 0.8031229594423268
10 0.7669376134872437 0.7975496053695679 0.7714681797015503 0.8031229594423268
12 0.7693667411804199 0.799913763999939 0.7714681797015503 0.8031229594423268
14 0.7714690566062927 0.8021481037139893 0.7714681797015503 0.8031229594423268
16 0.7735541462898254 0.8040399551391602 0.7714681797015503 0.8031229594423268
18 0.7755013704299927 0.8057807087898254 0.7714681797015503 0.8031229594423268
20 0.7770586609840393 0.8073417544364929 0.7714681797015503 0.8031229594423268
22 0.7784366607666016 0.8087608814239502 0.7714681797015503 0.8031229594423268
24 0.7796851992607117 0.8099822402000427 0.7714681797015503 0.8031229594423268
26 0.7807677388191223 0.8109281659126282 0.7714681797015503 0.8031229594423268
28 0.7818602919578552 0.8120265603065491 0.7714681797015503 0.8031229594423268
30 0.7828205823898315 0.8128122091293335 0.7714681797015503 0.8031229594423268
32 0.7836694717407227 0.8137234449386597 0.7714681797015503 0.8031229594423268
34 0.7844507098197937 0.8143506646156311 0.7714681797015503 0.8031229594423268
36 0.78520268201828 0.8149843811988831 0.7714681797015503 0.8031229594423268
38 0.7857731580734253 0.8156651258468628 0.7714681797015503 0.8031229594423268
40 0.7864512801170349 0.8162293434143066 0.7714681797015503 0.8031229594423268
42 0.7870045304298401 0.8167586326599121 0.7714681797015503 0.8031229594423268
44 0.7876160740852356 0.8172621726989746 0.7714681797015503 0.8031229594423268
46 0.7879878878593445 0.8176624774932861 0.7714681797015503 0.8031229594423268
48 0.7885040640830994 0.8181655406951904 0.7714681797015503 0.8031229594423268
50 0.7889533042907715 0.818515956401825 0.7714681797015503 0.8031229594423268
52 0.7893543839454651 0.8189418911933899 0.7714681797015503 0.8031229594423268
54 0.7896744608879089 0.8192415237426758 0.7714681797015503 0.8031229594423268
56 0.7901462912559509 0.8196937441825867 0.7714681797015503 0.8031229594423268
58 0.7904124855995178 0.8199537396430969 0.7714681797015503 0.8031229594423268
60 0.7906596660614014 0.8202115297317505 0.7714681797015503 0.8031229594423268
62 0.791108250617981 0.8205959796905518 0.7714681797015503 0.8031229594423268
64 0.7912834882736206 0.8209385871887207 0.7714681797015503 0.8031229594423268
66 0.7915294170379639 0.8210738897323608 0.7714681797015503 0.8031229594423268
68 0.7919526100158691 0.8214794397354126 0.7714681797015503 0.8031229594423268
70 0.7920877933502197 0.8216161727905273 0.7714681797015503 0.8031229594423268
72 0.7924158573150635 0.821902334690094 0.7714681797015503 0.8031229594423268
74 0.7926361560821533 0.8221302032470703 0.7714681797015503 0.8031229594423268
76 0.7928829193115234 0.8222759962081909 0.7714681797015503 0.8031229594423268
78 0.793065071105957 0.8226196765899658 0.7714681797015503 0.8031229594423268
80 0.7933746576309204 0.8227353692054749 0.7714681797015503 0.8031229594423268
82 0.7935124039649963 0.8230364918708801 0.7714681797015503 0.8031229594423268
84 0.7936639189720154 0.823210597038269 0.7714681797015503 0.8031229594423268
86 0.7939711213111877 0.8234140872955322 0.7714681797015503 0.8031229594423268
88 0.7940719723701477 0.8235982060432434 0.7714681797015503 0.8031229594423268
90 0.7943056225776672 0.8237693905830383 0.7714681797015503 0.8031229594423268
92 0.7945775985717773 0.8239808678627014 0.7714681797015503 0.8031229594423268
94 0.7946684956550598 0.8241468071937561 0.7714681797015503 0.8031229594423268
96 0.7948366403579712 0.8243222236633301 0.7714681797015503 0.8031229594423268
98 0.7950439453125 0.8244916200637817 0.7714681797015503 0.8031229594423268
100 0.7951891422271729 0.8245941400527954 0.7714681797015503 0.8031229594423268
102 0.7953723669052124 0.8248512148857117 0.7714681797015503 0.8031229594423268
104 0.7955547571182251 0.8249261379241943 0.7714681797015503 0.8031229594423268
106 0.7957178950309753 0.82515549659729 0.7714681797015503 0.8031229594423268
108 0.7958487868309021 0.8253133893013 0.7714681797015503 0.8031229594423268
110 0.7960541844367981 0.8254780173301697 0.7714681797015503 0.8031229594423268
112 0.7961707711219788 0.8255906105041504 0.7714681797015503 0.8031229594423268
114 0.7964116930961609 0.8257571458816528 0.7714681797015503 0.8031229594423268
116 0.7964780330657959 0.8259576559066772 0.7714681797015503 0.8031229594423268
118 0.7966229915618896 0.8260197639465332 0.7714681797015503 0.8031229594423268
120 0.7968483567237854 0.8261995911598206 0.7714681797015503 0.8031229594423268
122 0.7969310283660889 0.8263518810272217 0.7714681797015503 0.8031229594423268
124 0.7970778346061707 0.8264832496643066 0.7714681797015503 0.8031229594423268
126 0.797210156917572 0.826535701751709 0.7714681797015503 0.8031229594423268
128 0.7973728775978088 0.8267801403999329 0.7714681797015503 0.8031229594423268
130 0.7974509000778198 0.8268373012542725 0.7714681797015503 0.8031229594423268
132 0.7976957559585571 0.8269970417022705 0.7714681797015503 0.8031229594423268
134 0.7978355884552002 0.8271742463111877 0.7714681797015503 0.8031229594423268
136 0.7978425621986389 0.8273317813873291 0.7714681797015503 0.8031229594423268
138 0.7980391979217529 0.8273138999938965 0.7714681797015503 0.8031229594423268
140 0.7981786727905273 0.8275802135467529 0.7714681797015503 0.8031229594423268
142 0.7982728481292725 0.8275742530822754 0.7714681797015503 0.8031229594423268
144 0.7983892560005188 0.8278355598449707 0.7714681797015503 0.8031229594423268
146 0.7985574007034302 0.8278760313987732 0.7714681797015503 0.8031229594423268
148 0.7986103892326355 0.8279719948768616 0.7714681797015503 0.8031229594423268
150 0.7989364266395569 0.8280028700828552 0.7714681797015503 0.8031229594423268
152 0.7989143133163452 0.8282350301742554 0.7714681797015503 0.8031229594423268
154 0.7989547252655029 0.8283522129058838 0.7714681797015503 0.8031229594423268
156 0.799171507358551 0.8284169435501099 0.7714681797015503 0.8031229594423268
158 0.7993155717849731 0.8285248279571533 0.7714681797015503 0.8031229594423268
160 0.7993780374526978 0.8285956382751465 0.7714681797015503 0.8031229594423268
162 0.7994507551193237 0.8286840319633484 0.7714681797015503 0.8031229594423268
164 0.799704372882843 0.8288636207580566 0.7714681797015503 0.8031229594423268
166 0.7997230887413025 0.8289099335670471 0.7714681797015503 0.8031229594423268
168 0.7997570633888245 0.8290400505065918 0.7714681797015503 0.8031229594423268
170 0.7999772429466248 0.8291402459144592 0.7714681797015503 0.8031229594423268
172 0.8000810146331787 0.8292118310928345 0.7714681797015503 0.8031229594423268
174 0.8001229763031006 0.8294074535369873 0.7714681797015503 0.8031229594423268
176 0.8002780079841614 0.8294108510017395 0.7714681797015503 0.8031229594423268
178 0.8003697395324707 0.8295089602470398 0.7714681797015503 0.8031229594423268
180 0.8005315661430359 0.8296449780464172 0.7714681797015503 0.8031229594423268
182 0.8006175756454468 0.829745888710022 0.7714681797015503 0.8031229594423268
184 0.80066978931427 0.8298586010932922 0.7714681797015503 0.8031229594423268
186 0.8007479310035706 0.8298889398574829 0.7714681797015503 0.8031229594423268
188 0.8009636998176575 0.830109715461731 0.7714681797015503 0.8031229594423268
190 0.801023542881012 0.8300147652626038 0.7714681797015503 0.8031229594423268
192 0.8011325597763062 0.8301465511322021 0.7714681797015503 0.8031229594423268
194 0.801243007183075 0.8303713798522949 0.7714681797015503 0.8031229594423268
196 0.8013176321983337 0.8303787112236023 0.7714681797015503 0.8031229594423268
198 0.8014039397239685 0.8304734230041504 0.7714681797015503 0.8031229594423268
200 0.8015807867050171 0.8305842280387878 0.7714681797015503 0.8031229594423268
202 0.8016289472579956 0.8306488990783691 0.7714681797015503 0.8031229594423268
204 0.8016963601112366 0.8307720422744751 0.7714681797015503 0.8031229594423268
206 0.8017789721488953 0.8308258056640625 0.7714681797015503 0.8031229594423268
208 0.8019934296607971 0.8309399485588074 0.7714681797015503 0.8031229594423268
210 0.8019568920135498 0.8309881091117859 0.7714681797015503 0.8031229594423268
212 0.8021312952041626 0.8310890793800354 0.7714681797015503 0.8031229594423268
214 0.8021963834762573 0.8312041759490967 0.7714681797015503 0.8031229594423268
216 0.8023133277893066 0.831286609172821 0.7714681797015503 0.8031229594423268
218 0.8024114370346069 0.8313771486282349 0.7714681797015503 0.8031229594423268
220 0.8025033473968506 0.8314855098724365 0.7714681797015503 0.8031229594423268
222 0.8025403022766113 0.8315103054046631 0.7714681797015503 0.8031229594423268
224 0.8026684522628784 0.8316543102264404 0.7714681797015503 0.8031229594423268
226 0.8027384877204895 0.8316430449485779 0.7714681797015503 0.8031229594423268
228 0.8028570413589478 0.8318301439285278 0.7714681797015503 0.8031229594423268
230 0.8029230833053589 0.8318654894828796 0.7714681797015503 0.8031229594423268
232 0.8030298948287964 0.8319293260574341 0.7714681797015503 0.8031229594423268
234 0.8030604124069214 0.8319835662841797 0.7714681797015503 0.8031229594423268
236 0.8031769394874573 0.8321816921234131 0.7714681797015503 0.8031229594423268
238 0.8032605648040771 0.8321114778518677 0.7714681797015503 0.8031229594423268
240 0.8034052848815918 0.8323414325714111 0.7714681797015503 0.8031229594423268
242 0.803457498550415 0.8323479890823364 0.7714681797015503 0.8031229594423268
244 0.8036045432090759 0.8323249220848083 0.7714681797015503 0.8031229594423268
246 0.8035023212432861 0.8325279355049133 0.7714681797015503 0.8031229594423268
248 0.8037346601486206 0.8326511383056641 0.7714681797015503 0.8031229594423268
250 0.8037484288215637 0.8325409293174744 0.7714681797015503 0.8031229594423268
252 0.8039140701293945 0.8327199816703796 0.7714681797015503 0.8031229594423268
254 0.8039627075195312 0.8327949047088623 0.7714681797015503 0.8031229594423268
256 0.8039994239807129 0.8329117894172668 0.7714681797015503 0.8031229594423268
258 0.8041248321533203 0.8328725695610046 0.7714681797015503 0.8031229594423268
260 0.8041900396347046 0.8330243825912476 0.7714681797015503 0.8031229594423268
262 0.8042781352996826 0.8330763578414917 0.7714681797015503 0.8031229594423268
264 0.8043193817138672 0.833152711391449 0.7714681797015503 0.8031229594423268
266 0.8043951988220215 0.8331486582756042 0.7714681797015503 0.8031229594423268
268 0.804471492767334 0.8332820534706116 0.7714681797015503 0.8031229594423268
270 0.8045228123664856 0.833332359790802 0.7714681797015503 0.8031229594423268
272 0.8046157360076904 0.8334105610847473 0.7714681797015503 0.8031229594423268
274 0.8047273755073547 0.8334739804267883 0.7714681797015503 0.8031229594423268
276 0.8046457767486572 0.8335185647010803 0.7714681797015503 0.8031229594423268
278 0.8048689961433411 0.8336421251296997 0.7714681797015503 0.8031229594423268
280 0.8049318194389343 0.8337463140487671 0.7714681797015503 0.8031229594423268
282 0.8049882054328918 0.8337663412094116 0.7714681797015503 0.8031229594423268
284 0.8050751090049744 0.8338437676429749 0.7714681797015503 0.8031229594423268
286 0.8050267100334167 0.833808183670044 0.7714681797015503 0.8031229594423268
288 0.8052092790603638 0.833979606628418 0.7714681797015503 0.8031229594423268
290 0.8053408861160278 0.8339910507202148 0.7714681797015503 0.8031229594423268
292 0.8053383827209473 0.83405601978302 0.7714681797015503 0.8031229594423268
294 0.8053231835365295 0.8341382741928101 0.7714681797015503 0.8031229594423268
296 0.8054743409156799 0.8342737555503845 0.7714681797015503 0.8031229594423268
298 0.8055315613746643 0.8342547416687012 0.7714681797015503 0.8031229594423268
300 0.8056092858314514 0.8343420624732971 0.7714681797015503 0.8031229594423268
302 0.8056697845458984 0.8344599008560181 0.7714681797015503 0.8031229594423268
304 0.8057039380073547 0.8344640731811523 0.7714681797015503 0.8031229594423268
306 0.8058351278305054 0.8345385193824768 0.7714681797015503 0.8031229594423268
308 0.8059141039848328 0.8346064686775208 0.7714681797015503 0.8031229594423268
310 0.8059980869293213 0.834630012512207 0.7714681797015503 0.8031229594423268
312 0.8059909343719482 0.8348388671875 0.7714681797015503 0.8031229594423268
314 0.8061550855636597 0.8347460031509399 0.7714681797015503 0.8031229594423268
316 0.8061004877090454 0.8348705768585205 0.7714681797015503 0.8031229594423268
318 0.8062235116958618 0.8348933458328247 0.7714681797015503 0.8031229594423268
320 0.8063359260559082 0.8350861668586731 0.7714681797015503 0.8031229594423268
322 0.8063877820968628 0.8350897431373596 0.7714681797015503 0.8031229594423268
324 0.8064550161361694 0.835116982460022 0.7714681797015503 0.8031229594423268
326 0.8064725995063782 0.835166871547699 0.7714681797015503 0.8031229594423268
328 0.80659419298172 0.8353195786476135 0.7714681797015503 0.8031229594423268
330 0.8066086769104004 0.8353636860847473 0.7714681797015503 0.8031229594423268
332 0.8067182302474976 0.8353731036186218 0.7714681797015503 0.8031229594423268
334 0.8066730499267578 0.8354368209838867 0.7714681797015503 0.8031229594423268
336 0.8068254590034485 0.8354628086090088 0.7714681797015503 0.8031229594423268
338 0.8069863319396973 0.8356536030769348 0.7714681797015503 0.8031229594423268
340 0.8068867325782776 0.8356565833091736 0.7714681797015503 0.8031229594423268
342 0.8070693016052246 0.8356800675392151 0.7714681797015503 0.8031229594423268
344 0.8071253895759583 0.83577561378479 0.7714681797015503 0.8031229594423268
346 0.8070676326751709 0.8357594609260559 0.7714681797015503 0.8031229594423268
348 0.8072075843811035 0.8358839154243469 0.7714681797015503 0.8031229594423268
350 0.8073291778564453 0.8358702659606934 0.7714681797015503 0.8031229594423268
352 0.8073740005493164 0.8360421657562256 0.7714681797015503 0.8031229594423268
354 0.8074533343315125 0.8361390829086304 0.7714681797015503 0.8031229594423268
356 0.8074679970741272 0.8360643982887268 0.7714681797015503 0.8031229594423268
358 0.8075747489929199 0.8360604643821716 0.7714681797015503 0.8031229594423268
360 0.8075848817825317 0.8363216519355774 0.7714681797015503 0.8031229594423268
362 0.8077124953269958 0.8362627029418945 0.7714681797015503 0.8031229594423268
364 0.8076826930046082 0.836373507976532 0.7714681797015503 0.8031229594423268
366 0.8077119588851929 0.8364807963371277 0.7714681797015503 0.8031229594423268
368 0.8079017400741577 0.8363786339759827 0.7714681797015503 0.8031229594423268
370 0.807902991771698 0.8365511298179626 0.7714681797015503 0.8031229594423268
372 0.8079544901847839 0.8366477489471436 0.7714681797015503 0.8031229594423268
374 0.8080385327339172 0.8365746140480042 0.7714681797015503 0.8031229594423268
376 0.8080900311470032 0.8366727232933044 0.7714681797015503 0.8031229594423268
378 0.8082261681556702 0.8368244767189026 0.7714681797015503 0.8031229594423268
380 0.8082319498062134 0.8368320465087891 0.7714681797015503 0.8031229594423268
382 0.8082975745201111 0.8369395136833191 0.7714681797015503 0.8031229594423268
384 0.8083856701850891 0.8368700742721558 0.7714681797015503 0.8031229594423268
386 0.8084002137184143 0.8369626998901367 0.7714681797015503 0.8031229594423268
388 0.8084307909011841 0.8370231986045837 0.7714681797015503 0.8031229594423268
390 0.8085486888885498 0.8371519446372986 0.7714681797015503 0.8031229594423268
392 0.8086768388748169 0.837074339389801 0.7714681797015503 0.8031229594423268
394 0.8086127638816833 0.8372064232826233 0.7714681797015503 0.8031229594423268
396 0.8087065815925598 0.8372468948364258 0.7714681797015503 0.8031229594423268
398 0.8087723851203918 0.837253749370575 0.7714681797015503 0.8031229594423268
400 0.8088222146034241 0.8374345302581787 0.7714681797015503 0.8031229594423268
402 0.8088997006416321 0.8374165296554565 0.7714681797015503 0.8031229594423268
404 0.8089177012443542 0.8374660611152649 0.7714681797015503 0.8031229594423268
406 0.8089932203292847 0.8375155925750732 0.7714681797015503 0.8031229594423268
408 0.8090860247612 0.8375979661941528 0.7714681797015503 0.8031229594423268
410 0.8092347383499146 0.8377055525779724 0.7714681797015503 0.8031229594423268
412 0.8091109991073608 0.8376652002334595 0.7714681797015503 0.8031229594423268
414 0.8092572689056396 0.8377288579940796 0.7714681797015503 0.8031229594423268
416 0.8093686699867249 0.8377748727798462 0.7714681797015503 0.8031229594423268
418 0.8093067407608032 0.8378194570541382 0.7714681797015503 0.8031229594423268
420 0.8094945549964905 0.8379461765289307 0.7714681797015503 0.8031229594423268
422 0.8095079064369202 0.8378210067749023 0.7714681797015503 0.8031229594423268
424 0.8095430731773376 0.8380174040794373 0.7714681797015503 0.8031229594423268
426 0.8095516562461853 0.8381007313728333 0.7714681797015503 0.8031229594423268
428 0.8096369504928589 0.8380763530731201 0.7714681797015503 0.8031229594423268
430 0.8097100257873535 0.8380867838859558 0.7714681797015503 0.8031229594423268
432 0.8098574280738831 0.8382384777069092 0.7714681797015503 0.8031229594423268
434 0.8098750114440918 0.8382484912872314 0.7714681797015503 0.8031229594423268
436 0.8099573254585266 0.8383356332778931 0.7714681797015503 0.8031229594423268
438 0.809945285320282 0.8384170532226562 0.7714681797015503 0.8031229594423268
440 0.8099827766418457 0.8384215831756592 0.7714681797015503 0.8031229594423268
442 0.8100939393043518 0.8383822441101074 0.7714681797015503 0.8031229594423268
444 0.8100984692573547 0.8386515378952026 0.7714681797015503 0.8031229594423268
446 0.8102229237556458 0.8385621905326843 0.7714681797015503 0.8031229594423268
448 0.8102443218231201 0.838697612285614 0.7714681797015503 0.8031229594423268
450 0.8103139996528625 0.8386339545249939 0.7714681797015503 0.8031229594423268
452 0.8103480339050293 0.8387385606765747 0.7714681797015503 0.8031229594423268
454 0.8104549050331116 0.8387619853019714 0.7714681797015503 0.8031229594423268
456 0.8105027675628662 0.8388482332229614 0.7714681797015503 0.8031229594423268
458 0.8105424046516418 0.8389400243759155 0.7714681797015503 0.8031229594423268
460 0.8104865550994873 0.8389560580253601 0.7714681797015503 0.8031229594423268
462 0.8107236623764038 0.8389427661895752 0.7714681797015503 0.8031229594423268
464 0.8107509016990662 0.8391479849815369 0.7714681797015503 0.8031229594423268
466 0.8106754422187805 0.8389747738838196 0.7714681797015503 0.8031229594423268
468 0.8108097910881042 0.8391999006271362 0.7714681797015503 0.8031229594423268
470 0.8109683394432068 0.8391936421394348 0.7714681797015503 0.8031229594423268
472 0.8109229207038879 0.8392496705055237 0.7714681797015503 0.8031229594423268
474 0.8109972476959229 0.8392643928527832 0.7714681797015503 0.8031229594423268
476 0.8110248446464539 0.8393169045448303 0.7714681797015503 0.8031229594423268
478 0.811043918132782 0.8392814993858337 0.7714681797015503 0.8031229594423268
480 0.8112024664878845 0.8394632935523987 0.7714681797015503 0.8031229594423268
482 0.8112435340881348 0.8394953012466431 0.7714681797015503 0.8031229594423268
484 0.8112311363220215 0.8395058512687683 0.7714681797015503 0.8031229594423268
486 0.8113200664520264 0.8395467400550842 0.7714681797015503 0.8031229594423268
488 0.8113700151443481 0.8396115899085999 0.7714681797015503 0.8031229594423268
490 0.8113506436347961 0.839629590511322 0.7714681797015503 0.8031229594423268
492 0.8114853501319885 0.8397645950317383 0.7714681797015503 0.8031229594423268
494 0.8116204738616943 0.8397077918052673 0.7714681797015503 0.8031229594423268
496 0.811523973941803 0.8397082686424255 0.7714681797015503 0.8031229594423268
498 0.811582088470459 0.8398143649101257 0.7714681797015503 0.8031229594423268
500 0.8117507696151733 0.8399189114570618 0.7714681797015503 0.8031229594423268
502 0.8117439150810242 0.8398037552833557 0.7714681797015503 0.8031229594423268
504 0.8117696642875671 0.8399649262428284 0.7714681797015503 0.8031229594423268
506 0.8118481636047363 0.8399226665496826 0.7714681797015503 0.8031229594423268
508 0.8118305206298828 0.8399733304977417 0.7714681797015503 0.8031229594423268
510 0.8119984865188599 0.839981734752655 0.7714681797015503 0.8031229594423268
512 0.812031626701355 0.8401315212249756 0.7714681797015503 0.8031229594423268
514 0.8120214343070984 0.8401371240615845 0.7714681797015503 0.8031229594423268
516 0.8121263980865479 0.8401058316230774 0.7714681797015503 0.8031229594423268
518 0.8121600151062012 0.8401543498039246 0.7714681797015503 0.8031229594423268
520 0.8122351169586182 0.8402973413467407 0.7714681797015503 0.8031229594423268
522 0.8122448325157166 0.8402499556541443 0.7714681797015503 0.8031229594423268
524 0.8123598694801331 0.840304434299469 0.7714681797015503 0.8031229594423268
526 0.8123206496238708 0.8403615951538086 0.7714681797015503 0.8031229594423268
528 0.8124498128890991 0.840427815914154 0.7714681797015503 0.8031229594423268
530 0.8125380277633667 0.8403869867324829 0.7714681797015503 0.8031229594423268
532 0.8124644756317139 0.840415894985199 0.7714681797015503 0.8031229594423268
534 0.8125900626182556 0.8405362963676453 0.7714681797015503 0.8031229594423268
536 0.8126410245895386 0.8404739499092102 0.7714681797015503 0.8031229594423268
538 0.8126391768455505 0.8405002951622009 0.7714681797015503 0.8031229594423268
540 0.8127748966217041 0.8406035900115967 0.7714681797015503 0.8031229594423268
542 0.8128159642219543 0.840646505355835 0.7714681797015503 0.8031229594423268
544 0.8128093481063843 0.8406656384468079 0.7714681797015503 0.8031229594423268
546 0.8129028677940369 0.8407148718833923 0.7714681797015503 0.8031229594423268
548 0.8130056262016296 0.840843677520752 0.7714681797015503 0.8031229594423268
550 0.812980592250824 0.8407334685325623 0.7714681797015503 0.8031229594423268
552 0.8129975199699402 0.8408167958259583 0.7714681797015503 0.8031229594423268
554 0.813206672668457 0.8408548831939697 0.7714681797015503 0.8031229594423268
556 0.8130783438682556 0.8409105539321899 0.7714681797015503 0.8031229594423268
558 0.8132113814353943 0.8409509658813477 0.7714681797015503 0.8031229594423268
560 0.8132796287536621 0.8410900831222534 0.7714681797015503 0.8031229594423268
562 0.8132331967353821 0.8409611582756042 0.7714681797015503 0.8031229594423268
564 0.8133928775787354 0.8409745097160339 0.7714681797015503 0.8031229594423268
566 0.8133794665336609 0.8410870432853699 0.7714681797015503 0.8031229594423268
568 0.8133816719055176 0.8411723375320435 0.7714681797015503 0.8031229594423268
570 0.8136019110679626 0.8410688638687134 0.7714681797015503 0.8031229594423268
572 0.8135793805122375 0.8411275148391724 0.7714681797015503 0.8031229594423268
574 0.8135272264480591 0.8412064909934998 0.7714681797015503 0.8031229594423268
576 0.8136957287788391 0.8412928581237793 0.7714681797015503 0.8031229594423268
578 0.8137264847755432 0.8413437604904175 0.7714681797015503 0.8031229594423268
580 0.8137393593788147 0.8413706421852112 0.7714681797015503 0.8031229594423268
582 0.8138054013252258 0.8413006663322449 0.7714681797015503 0.8031229594423268
584 0.8139455914497375 0.841392993927002 0.7714681797015503 0.8031229594423268
586 0.8138530850410461 0.8414645791053772 0.7714681797015503 0.8031229594423268
588 0.8140097260475159 0.8413848280906677 0.7714681797015503 0.8031229594423268
590 0.8141034841537476 0.841503381729126 0.7714681797015503 0.8031229594423268
592 0.8140349388122559 0.8416042327880859 0.7714681797015503 0.8031229594423268
594 0.8140956163406372 0.8414875864982605 0.7714681797015503 0.8031229594423268
596 0.8141886591911316 0.841553807258606 0.7714681797015503 0.8031229594423268
598 0.8142180442810059 0.8416145443916321 0.7714681797015503 0.8031229594423268
600 0.8142186999320984 0.8416119813919067 0.7714681797015503 0.8031229594423268
602 0.8143521547317505 0.8416262269020081 0.7714681797015503 0.8031229594423268
604 0.8144387602806091 0.8418461680412292 0.7714681797015503 0.8031229594423268
606 0.8143859505653381 0.8416746258735657 0.7714681797015503 0.8031229594423268
608 0.8145545721054077 0.841730535030365 0.7714681797015503 0.8031229594423268
610 0.8145099878311157 0.8417875170707703 0.7714681797015503 0.8031229594423268
612 0.8145989775657654 0.8418601155281067 0.7714681797015503 0.8031229594423268
614 0.8145929574966431 0.8418587446212769 0.7714681797015503 0.8031229594423268
616 0.8146485686302185 0.8418781161308289 0.7714681797015503 0.8031229594423268
618 0.8147913217544556 0.8418848514556885 0.7714681797015503 0.8031229594423268
620 0.8146998286247253 0.8420109152793884 0.7714681797015503 0.8031229594423268
622 0.8148022294044495 0.8420096039772034 0.7714681797015503 0.8031229594423268
624 0.8148807883262634 0.8419762253761292 0.7714681797015503 0.8031229594423268
626 0.8150022625923157 0.842056155204773 0.7714681797015503 0.8031229594423268
628 0.8148798942565918 0.8421143293380737 0.7714681797015503 0.8031229594423268
630 0.8149467706680298 0.8422028422355652 0.7714681797015503 0.8031229594423268
632 0.8150800466537476 0.8420822620391846 0.7714681797015503 0.8031229594423268
634 0.8150745630264282 0.8421067595481873 0.7714681797015503 0.8031229594423268
636 0.8151010274887085 0.8422719836235046 0.7714681797015503 0.8031229594423268
638 0.8152238726615906 0.8422650098800659 0.7714681797015503 0.8031229594423268
640 0.8152162432670593 0.8422258496284485 0.7714681797015503 0.8031229594423268
642 0.8152317404747009 0.8423346877098083 0.7714681797015503 0.8031229594423268
644 0.8153802752494812 0.8423280715942383 0.7714681797015503 0.8031229594423268
646 0.8152863383293152 0.8423950672149658 0.7714681797015503 0.8031229594423268
648 0.8154593706130981 0.84238201379776 0.7714681797015503 0.8031229594423268
650 0.8154459595680237 0.8423861265182495 0.7714681797015503 0.8031229594423268
652 0.8154559135437012 0.8424432873725891 0.7714681797015503 0.8031229594423268
654 0.8155484199523926 0.8424262404441833 0.7714681797015503 0.8031229594423268
656 0.8155983686447144 0.8425617814064026 0.7714681797015503 0.8031229594423268
658 0.8155657052993774 0.8425365090370178 0.7714681797015503 0.8031229594423268
660 0.8157270550727844 0.8425987362861633 0.7714681797015503 0.8031229594423268
662 0.8157075047492981 0.8425161838531494 0.7714681797015503 0.8031229594423268
664 0.8157821297645569 0.8426007628440857 0.7714681797015503 0.8031229594423268
666 0.8157918453216553 0.8426227569580078 0.7714681797015503 0.8031229594423268
668 0.8157782554626465 0.8427348732948303 0.7714681797015503 0.8031229594423268
670 0.8159155249595642 0.8426522016525269 0.7714681797015503 0.8031229594423268
672 0.8159308433532715 0.8427344560623169 0.7714681797015503 0.8031229594423268
674 0.8159868121147156 0.8426965475082397 0.7714681797015503 0.8031229594423268
676 0.8159723877906799 0.8429448008537292 0.7714681797015503 0.8031229594423268
678 0.8160396218299866 0.8427512049674988 0.7714681797015503 0.8031229594423268
680 0.816092312335968 0.8428718447685242 0.7714681797015503 0.8031229594423268
682 0.8160776495933533 0.8428440093994141 0.7714681797015503 0.8031229594423268
684 0.8163139224052429 0.8429338932037354 0.7714681797015503 0.8031229594423268
686 0.8161738514900208 0.8428890705108643 0.7714681797015503 0.8031229594423268
688 0.8162012100219727 0.8429314494132996 0.7714681797015503 0.8031229594423268
690 0.816345751285553 0.843002200126648 0.7714681797015503 0.8031229594423268
692 0.8163831830024719 0.8430474400520325 0.7714681797015503 0.8031229594423268
694 0.8163095116615295 0.8430546522140503 0.7714681797015503 0.8031229594423268
696 0.8163763284683228 0.843052864074707 0.7714681797015503 0.8031229594423268
698 0.8165388703346252 0.8430975675582886 0.7714681797015503 0.8031229594423268
700 0.8165153861045837 0.8431311845779419 0.7714681797015503 0.8031229594423268
702 0.8164836168289185 0.8431187272071838 0.7714681797015503 0.8031229594423268
704 0.8166675567626953 0.8431640267372131 0.7714681797015503 0.8031229594423268
706 0.8166019916534424 0.8431281447410583 0.7714681797015503 0.8031229594423268
708 0.816660463809967 0.8432455658912659 0.7714681797015503 0.8031229594423268
710 0.8167818784713745 0.8431757092475891 0.7714681797015503 0.8031229594423268
712 0.8166606426239014 0.843316912651062 0.7714681797015503 0.8031229594423268
714 0.8167504072189331 0.8433020114898682 0.7714681797015503 0.8031229594423268
716 0.8168731927871704 0.8433096408843994 0.7714681797015503 0.8031229594423268
718 0.816757321357727 0.8433295488357544 0.7714681797015503 0.8031229594423268
720 0.8169174194335938 0.8433746695518494 0.7714681797015503 0.8031229594423268
722 0.8169869184494019 0.84334796667099 0.7714681797015503 0.8031229594423268
724 0.8169280290603638 0.843437910079956 0.7714681797015503 0.8031229594423268
726 0.8170327544212341 0.8434066772460938 0.7714681797015503 0.8031229594423268
728 0.817008376121521 0.8435564637184143 0.7714681797015503 0.8031229594423268
730 0.8170180916786194 0.843488335609436 0.7714681797015503 0.8031229594423268
732 0.8171639442443848 0.843545138835907 0.7714681797015503 0.8031229594423268
734 0.8171758055686951 0.8435181975364685 0.7714681797015503 0.8031229594423268
736 0.8171662092208862 0.8434951901435852 0.7714681797015503 0.8031229594423268
738 0.8172249794006348 0.8436389565467834 0.7714681797015503 0.8031229594423268
740 0.8173276782035828 0.8436265587806702 0.7714681797015503 0.8031229594423268
742 0.817206621170044 0.843583345413208 0.7714681797015503 0.8031229594423268
744 0.8173449039459229 0.8436586856842041 0.7714681797015503 0.8031229594423268
746 0.8173598051071167 0.843644917011261 0.7714681797015503 0.8031229594423268
748 0.8173779845237732 0.843699038028717 0.7714681797015503 0.8031229594423268
750 0.8174771070480347 0.843660295009613 0.7714681797015503 0.8031229594423268
752 0.8175119161605835 0.8437758088111877 0.7714681797015503 0.8031229594423268
754 0.8174537420272827 0.8437166810035706 0.7714681797015503 0.8031229594423268
756 0.8175827264785767 0.8437950015068054 0.7714681797015503 0.8031229594423268
758 0.8175914287567139 0.8438184261322021 0.7714681797015503 0.8031229594423268
760 0.8175901174545288 0.8438348174095154 0.7714681797015503 0.8031229594423268
762 0.8177852034568787 0.8438796401023865 0.7714681797015503 0.8031229594423268
764 0.8176285624504089 0.8438565135002136 0.7714681797015503 0.8031229594423268
766 0.8177316784858704 0.8438010811805725 0.7714681797015503 0.8031229594423268
768 0.817755937576294 0.8439933657646179 0.7714681797015503 0.8031229594423268
770 0.8177555203437805 0.843899130821228 0.7714681797015503 0.8031229594423268
772 0.8178746700286865 0.8438553214073181 0.7714681797015503 0.8031229594423268
774 0.8178547620773315 0.844028890132904 0.7714681797015503 0.8031229594423268
776 0.8178812265396118 0.8439950346946716 0.7714681797015503 0.8031229594423268
778 0.8179107308387756 0.8440307974815369 0.7714681797015503 0.8031229594423268
780 0.8179488182067871 0.8440158367156982 0.7714681797015503 0.8031229594423268
782 0.8179952502250671 0.8440884947776794 0.7714681797015503 0.8031229594423268
784 0.8180739879608154 0.8440926671028137 0.7714681797015503 0.8031229594423268
786 0.8180452585220337 0.8440881967544556 0.7714681797015503 0.8031229594423268
788 0.8181211948394775 0.8441212177276611 0.7714681797015503 0.8031229594423268
790 0.8182110786437988 0.8441709280014038 0.7714681797015503 0.8031229594423268
792 0.8180867433547974 0.8441842198371887 0.7714681797015503 0.8031229594423268
794 0.8182832598686218 0.8441295623779297 0.7714681797015503 0.8031229594423268
796 0.8181595206260681 0.8442538380622864 0.7714681797015503 0.8031229594423268
798 0.818307101726532 0.8442121744155884 0.7714681797015503 0.8031229594423268
800 0.8182582855224609 0.8442654609680176 0.7714681797015503 0.8031229594423268
802 0.8183621764183044 0.8442848920822144 0.7714681797015503 0.8031229594423268
804 0.8184059858322144 0.8443357944488525 0.7714681797015503 0.8031229594423268
806 0.8183985352516174 0.8443037867546082 0.7714681797015503 0.8031229594423268
808 0.8184829354286194 0.8443398475646973 0.7714681797015503 0.8031229594423268
810 0.8184652924537659 0.8443191647529602 0.7714681797015503 0.8031229594423268
812 0.8184887766838074 0.8444421887397766 0.7714681797015503 0.8031229594423268
814 0.8185170888900757 0.8443740010261536 0.7714681797015503 0.8031229594423268
816 0.8185155391693115 0.844394862651825 0.7714681797015503 0.8031229594423268
818 0.8185397982597351 0.844464123249054 0.7714681797015503 0.8031229594423268
820 0.8186494708061218 0.8445038795471191 0.7714681797015503 0.8031229594423268
822 0.8186282515525818 0.8444498777389526 0.7714681797015503 0.8031229594423268
824 0.8186379671096802 0.8445516228675842 0.7714681797015503 0.8031229594423268
826 0.8187499642372131 0.8444366455078125 0.7714681797015503 0.8031229594423268
828 0.8187703490257263 0.8445448279380798 0.7714681797015503 0.8031229594423268
830 0.8186858892440796 0.8445205688476562 0.7714681797015503 0.8031229594423268
832 0.8187929391860962 0.8445695638656616 0.7714681797015503 0.8031229594423268
834 0.8188549280166626 0.8445980548858643 0.7714681797015503 0.8031229594423268
836 0.8188702464103699 0.8446866273880005 0.7714681797015503 0.8031229594423268
838 0.8188366889953613 0.8445558547973633 0.7714681797015503 0.8031229594423268
840 0.8189331293106079 0.8447136282920837 0.7714681797015503 0.8031229594423268
842 0.8189493417739868 0.8446791768074036 0.7714681797015503 0.8031229594423268
844 0.8189335465431213 0.8446871042251587 0.7714681797015503 0.8031229594423268
846 0.8189895749092102 0.8446938395500183 0.7714681797015503 0.8031229594423268
848 0.8189882636070251 0.8447739481925964 0.7714681797015503 0.8031229594423268
850 0.8191376328468323 0.8447393774986267 0.7714681797015503 0.8031229594423268
852 0.8190637826919556 0.8447230458259583 0.7714681797015503 0.8031229594423268
854 0.8191875219345093 0.8447632789611816 0.7714681797015503 0.8031229594423268
856 0.8191262483596802 0.8448153138160706 0.7714681797015503 0.8031229594423268
858 0.8191355466842651 0.8448435664176941 0.7714681797015503 0.8031229594423268
860 0.8192805647850037 0.8448526859283447 0.7714681797015503 0.8031229594423268
862 0.8192436695098877 0.8448119759559631 0.7714681797015503 0.8031229594423268
864 0.8192549347877502 0.8449028730392456 0.7714681797015503 0.8031229594423268
866 0.8192903399467468 0.8449190258979797 0.7714681797015503 0.8031229594423268
868 0.8193972110748291 0.8448516130447388 0.7714681797015503 0.8031229594423268
870 0.8192819952964783 0.844995379447937 0.7714681797015503 0.8031229594423268
872 0.8194538354873657 0.8449684381484985 0.7714681797015503 0.8031229594423268
874 0.819406270980835 0.8448997735977173 0.7714681797015503 0.8031229594423268
876 0.8195061683654785 0.8450053334236145 0.7714681797015503 0.8031229594423268
878 0.8195139169692993 0.8450350761413574 0.7714681797015503 0.8031229594423268
880 0.8194983601570129 0.8449723124504089 0.7714681797015503 0.8031229594423268
882 0.819556713104248 0.8450120687484741 0.7714681797015503 0.8031229594423268
884 0.8196035623550415 0.8450372219085693 0.7714681797015503 0.8031229594423268
886 0.819550096988678 0.8449685573577881 0.7714681797015503 0.8031229594423268
888 0.8196463584899902 0.8451414704322815 0.7714681797015503 0.8031229594423268
890 0.8196634650230408 0.8450564742088318 0.7714681797015503 0.8031229594423268
892 0.8197582960128784 0.8450790643692017 0.7714681797015503 0.8031229594423268
894 0.8197093605995178 0.84506756067276 0.7714681797015503 0.8031229594423268
896 0.8196393251419067 0.8451409935951233 0.7714681797015503 0.8031229594423268
898 0.8197168111801147 0.8451641798019409 0.7714681797015503 0.8031229594423268
900 0.8197970986366272 0.8451920747756958 0.7714681797015503 0.8031229594423268
902 0.8198800683021545 0.8451662659645081 0.7714681797015503 0.8031229594423268
904 0.8197359442710876 0.8451370000839233 0.7714681797015503 0.8031229594423268
906 0.8198725581169128 0.84530109167099 0.7714681797015503 0.8031229594423268
908 0.8199434280395508 0.8452502489089966 0.7714681797015503 0.8031229594423268
910 0.8199260234832764 0.8451894521713257 0.7714681797015503 0.8031229594423268
912 0.8199354410171509 0.8453313708305359 0.7714681797015503 0.8031229594423268
914 0.8199942111968994 0.8452500700950623 0.7714681797015503 0.8031229594423268
916 0.8200003504753113 0.845346212387085 0.7714681797015503 0.8031229594423268
918 0.8199914693832397 0.8452432155609131 0.7714681797015503 0.8031229594423268
920 0.8200461268424988 0.8453220129013062 0.7714681797015503 0.8031229594423268
922 0.8201166391372681 0.8452907204627991 0.7714681797015503 0.8031229594423268
924 0.8200348019599915 0.8453841209411621 0.7714681797015503 0.8031229594423268
926 0.8201598525047302 0.8453226685523987 0.7714681797015503 0.8031229594423268
928 0.8201302289962769 0.8453587293624878 0.7714681797015503 0.8031229594423268
930 0.8200791478157043 0.8454371690750122 0.7714681797015503 0.8031229594423268
932 0.8203006386756897 0.8453582525253296 0.7714681797015503 0.8031229594423268
934 0.820276141166687 0.8454216122627258 0.7714681797015503 0.8031229594423268
936 0.8200854063034058 0.8454301953315735 0.7714681797015503 0.8031229594423268
938 0.8203611969947815 0.8454581499099731 0.7714681797015503 0.8031229594423268
940 0.8203086256980896 0.8454505205154419 0.7714681797015503 0.8031229594423268
942 0.820307731628418 0.8455566167831421 0.7714681797015503 0.8031229594423268
944 0.8203480243682861 0.8454533815383911 0.7714681797015503 0.8031229594423268
946 0.8204478025436401 0.8454873561859131 0.7714681797015503 0.8031229594423268
948 0.820375382900238 0.8455172777175903 0.7714681797015503 0.8031229594423268
950 0.8205019235610962 0.845512866973877 0.7714681797015503 0.8031229594423268
952 0.8204537034034729 0.8454394340515137 0.7714681797015503 0.8031229594423268
954 0.8203598856925964 0.8455979824066162 0.7714681797015503 0.8031229594423268
956 0.8205233812332153 0.8455432057380676 0.7714681797015503 0.8031229594423268
958 0.8205466270446777 0.84552401304245 0.7714681797015503 0.8031229594423268
960 0.820582926273346 0.8456141948699951 0.7714681797015503 0.8031229594423268
962 0.8206266164779663 0.8455727696418762 0.7714681797015503 0.8031229594423268
964 0.8205705881118774 0.8456044793128967 0.7714681797015503 0.8031229594423268
966 0.8205621242523193 0.8455426692962646 0.7714681797015503 0.8031229594423268
968 0.8206250071525574 0.8457131385803223 0.7714681797015503 0.8031229594423268
970 0.8207374811172485 0.8456225991249084 0.7714681797015503 0.8031229594423268
972 0.820621132850647 0.8456043004989624 0.7714681797015503 0.8031229594423268
974 0.8207525014877319 0.8456479907035828 0.7714681797015503 0.8031229594423268
976 0.8206803798675537 0.845693826675415 0.7714681797015503 0.8031229594423268
978 0.8206741213798523 0.84560626745224 0.7714681797015503 0.8031229594423268
980 0.8208082914352417 0.8457945585250854 0.7714681797015503 0.8031229594423268
982 0.8208238482475281 0.8456571698188782 0.7714681797015503 0.8031229594423268
984 0.8207603096961975 0.8457604050636292 0.7714681797015503 0.8031229594423268
986 0.8208521008491516 0.8457602262496948 0.7714681797015503 0.8031229594423268
988 0.8208146095275879 0.8457308411598206 0.7714681797015503 0.8031229594423268
990 0.8208353519439697 0.8457682728767395 0.7714681797015503 0.8031229594423268
992 0.8209426999092102 0.8458254337310791 0.7714681797015503 0.8031229594423268
994 0.8210169672966003 0.8457715511322021 0.7714681797015503 0.8031229594423268
996 0.8209510445594788 0.8457633852958679 0.7714681797015503 0.8031229594423268
998 0.8209740519523621 0.8459052443504333 0.7714681797015503 0.8031229594423268
1000 0.8210011720657349 0.8457868695259094 0.7714681797015503 0.8031229594423268
1002 0.8210278749465942 0.8457872867584229 0.7714681797015503 0.8031229594423268
1004 0.8211571574211121 0.8458628058433533 0.7714681797015503 0.8031229594423268
1006 0.8209807276725769 0.8457524180412292 0.7714681797015503 0.8031229594423268
1008 0.8210734128952026 0.8458330035209656 0.7714681797015503 0.8031229594423268
1010 0.8211594820022583 0.8458355069160461 0.7714681797015503 0.8031229594423268
1012 0.8211312294006348 0.8458349108695984 0.7714681797015503 0.8031229594423268
1014 0.8211261630058289 0.8458046913146973 0.7714681797015503 0.8031229594423268
1016 0.8211644291877747 0.8460174202919006 0.7714681797015503 0.8031229594423268
1018 0.8212024569511414 0.8458695411682129 0.7714681797015503 0.8031229594423268
1020 0.8212343454360962 0.8459064960479736 0.7714681797015503 0.8031229594423268
1022 0.8212028741836548 0.8459392189979553 0.7714681797015503 0.8031229594423268
1024 0.821207582950592 0.8458638191223145 0.7714681797015503 0.8031229594423268
1026 0.8212285041809082 0.8458356261253357 0.7714681797015503 0.8031229594423268
1028 0.8213198184967041 0.8460373878479004 0.7714681797015503 0.8031229594423268
1030 0.8213126063346863 0.8459650278091431 0.7714681797015503 0.8031229594423268
1032 0.821302592754364 0.8459342122077942 0.7714681797015503 0.8031229594423268
1034 0.8214412927627563 0.8460180163383484 0.7714681797015503 0.8031229594423268
1036 0.8213463425636292 0.8459340929985046 0.7714681797015503 0.8031229594423268
1038 0.8213381767272949 0.8458715081214905 0.7714681797015503 0.8031229594423268
1040 0.8215276598930359 0.8459950685501099 0.7714681797015503 0.8031229594423268
1042 0.821463406085968 0.8459542393684387 0.7714681797015503 0.8031229594423268
1044 0.8214128613471985 0.846002459526062 0.7714681797015503 0.8031229594423268
1046 0.8215062022209167 0.8460075855255127 0.7714681797015503 0.8031229594423268
1048 0.8214740753173828 0.8460136651992798 0.7714681797015503 0.8031229594423268
1050 0.8214540481567383 0.8459678888320923 0.7714681797015503 0.8031229594423268
1052 0.8216440081596375 0.846096396446228 0.7714681797015503 0.8031229594423268
1054 0.8216331601142883 0.8459442853927612 0.7714681797015503 0.8031229594423268
1056 0.8215505480766296 0.8460240364074707 0.7714681797015503 0.8031229594423268
1058 0.8216378092765808 0.8460893034934998 0.7714681797015503 0.8031229594423268
1060 0.8216359615325928 0.8460183143615723 0.7714681797015503 0.8031229594423268
1062 0.8216592669487 0.8460681438446045 0.7714681797015503 0.8031229594423268
1064 0.8216803669929504 0.8460889458656311 0.7714681797015503 0.8031229594423268
1066 0.8216855525970459 0.846042275428772 0.7714681797015503 0.8031229594423268
1068 0.8217173218727112 0.8461721539497375 0.7714681797015503 0.8031229594423268
1070 0.8217783570289612 0.8461542129516602 0.7714681797015503 0.8031229594423268
1072 0.8217856287956238 0.8459771275520325 0.7714681797015503 0.8031229594423268
1074 0.8217903971672058 0.846089780330658 0.7714681797015503 0.8031229594423268
1076 0.8218033313751221 0.8461648225784302 0.7714681797015503 0.8031229594423268
1078 0.8218585252761841 0.8460930585861206 0.7714681797015503 0.8031229594423268
1080 0.8218357563018799 0.8461126685142517 0.7714681797015503 0.8031229594423268
1082 0.8219321370124817 0.8461154103279114 0.7714681797015503 0.8031229594423268
1084 0.8217942118644714 0.846203088760376 0.7714681797015503 0.8031229594423268
1086 0.8219014406204224 0.8461388349533081 0.7714681797015503 0.8031229594423268
1088 0.8219723701477051 0.846177339553833 0.7714681797015503 0.8031229594423268
1090 0.8219475746154785 0.8461517095565796 0.7714681797015503 0.8031229594423268
1092 0.8219301700592041 0.8462157845497131 0.7714681797015503 0.8031229594423268
1094 0.8219438791275024 0.846286416053772 0.7714681797015503 0.8031229594423268
1096 0.821942150592804 0.8461536169052124 0.7714681797015503 0.8031229594423268
1098 0.8220707774162292 0.8461893796920776 0.7714681797015503 0.8031229594423268
1100 0.82209312915802 0.8463532328605652 0.7714681797015503 0.8031229594423268
1102 0.8220321536064148 0.8460676670074463 0.7714681797015503 0.8031229594423268
1104 0.8220697641372681 0.8462620973587036 0.7714681797015503 0.8031229594423268
1106 0.8221190571784973 0.8462876081466675 0.7714681797015503 0.8031229594423268
1108 0.8221098184585571 0.8461684584617615 0.7714681797015503 0.8031229594423268
1110 0.8221251964569092 0.846255898475647 0.7714681797015503 0.8031229594423268
1112 0.8221531510353088 0.8462955355644226 0.7714681797015503 0.8031229594423268
1114 0.8222314119338989 0.8461959362030029 0.7714681797015503 0.8031229594423268
1116 0.8220669627189636 0.8462133407592773 0.7714681797015503 0.8031229594423268
1118 0.8222750425338745 0.8462948799133301 0.7714681797015503 0.8031229594423268
1120 0.8223158121109009 0.8461827635765076 0.7714681797015503 0.8031229594423268
1122 0.8221592903137207 0.8462749719619751 0.7714681797015503 0.8031229594423268
1124 0.8223425149917603 0.8463315963745117 0.7714681797015503 0.8031229594423268
1126 0.8222630023956299 0.8461951017379761 0.7714681797015503 0.8031229594423268
1128 0.8223573565483093 0.8462580442428589 0.7714681797015503 0.8031229594423268
1130 0.8223268389701843 0.84627366065979 0.7714681797015503 0.8031229594423268
1132 0.822372555732727 0.8462503552436829 0.7714681797015503 0.8031229594423268
1134 0.8223479390144348 0.8462629318237305 0.7714681797015503 0.8031229594423268
1136 0.8224701881408691 0.8463224172592163 0.7714681797015503 0.8031229594423268
1138 0.8223862051963806 0.8462417125701904 0.7714681797015503 0.8031229594423268
1140 0.8224745392799377 0.84637451171875 0.7714681797015503 0.8031229594423268
1142 0.8224248886108398 0.8462761640548706 0.7714681797015503 0.8031229594423268
1144 0.8225289583206177 0.8462597131729126 0.7714681797015503 0.8031229594423268
1146 0.8224766850471497 0.8463301658630371 0.7714681797015503 0.8031229594423268
1148 0.8224954605102539 0.8463075757026672 0.7714681797015503 0.8031229594423268
1150 0.8225592374801636 0.8463118672370911 0.7714681797015503 0.8031229594423268
1152 0.8225473165512085 0.8463592529296875 0.7714681797015503 0.8031229594423268
1154 0.8226158618927002 0.8463615775108337 0.7714681797015503 0.8031229594423268
1156 0.8225955367088318 0.8463647961616516 0.7714681797015503 0.8031229594423268
1158 0.8225418329238892 0.846259593963623 0.7714681797015503 0.8031229594423268
1160 0.8227088451385498 0.8463519215583801 0.7714681797015503 0.8031229594423268
1162 0.8226575255393982 0.8463430404663086 0.7714681797015503 0.8031229594423268
1164 0.8227542638778687 0.846265435218811 0.7714681797015503 0.8031229594423268
1166 0.8227148652076721 0.8463298082351685 0.7714681797015503 0.8031229594423268
1168 0.8227219581604004 0.846386194229126 0.7714681797015503 0.8031229594423268
1170 0.8227739334106445 0.8463801741600037 0.7714681797015503 0.8031229594423268
1172 0.8227227330207825 0.8462997078895569 0.7714681797015503 0.8031229594423268
1174 0.8227697610855103 0.8462857604026794 0.7714681797015503 0.8031229594423268
1176 0.8228477239608765 0.8463807106018066 0.7714681797015503 0.8031229594423268
1178 0.8228997588157654 0.8463926911354065 0.7714681797015503 0.8031229594423268
1180 0.8228854537010193 0.8462666869163513 0.7714681797015503 0.8031229594423268
1182 0.8228302001953125 0.8463262319564819 0.7714681797015503 0.8031229594423268
1184 0.8229485750198364 0.8463661074638367 0.7714681797015503 0.8031229594423268
1186 0.8229198455810547 0.8463311195373535 0.7714681797015503 0.8031229594423268
1188 0.822948157787323 0.8463037610054016 0.7714681797015503 0.8031229594423268
1190 0.8230059146881104 0.8462915420532227 0.7714681797015503 0.8031229594423268
1192 0.8229883313179016 0.8463355898857117 0.7714681797015503 0.8031229594423268
1194 0.8229576349258423 0.8463267683982849 0.7714681797015503 0.8031229594423268
1196 0.8229883313179016 0.8462408781051636 0.7714681797015503 0.8031229594423268
1198 0.8229865431785583 0.8463671207427979 0.7714681797015503 0.8031229594423268
1200 0.8230066895484924 0.8463506102561951 0.7714681797015503 0.8031229594423268
1202 0.8230382204055786 0.8463136553764343 0.7714681797015503 0.8031229594423268
1204 0.8230388760566711 0.8463642001152039 0.7714681797015503 0.8031229594423268
1206 0.8230788707733154 0.846341609954834 0.7714681797015503 0.8031229594423268
1208 0.8231557011604309 0.8463684320449829 0.7714681797015503 0.8031229594423268
1210 0.8231484889984131 0.8462989926338196 0.7714681797015503 0.8031229594423268
1212 0.8231785893440247 0.8462861776351929 0.7714681797015503 0.8031229594423268
1214 0.8232452273368835 0.846386730670929 0.7714681797015503 0.8031229594423268
1216 0.8232033848762512 0.8463582396507263 0.7714681797015503 0.8031229594423268
1218 0.8231978416442871 0.8462575674057007 0.7714681797015503 0.8031229594423268
1220 0.823292076587677 0.8464245796203613 0.7714681797015503 0.8031229594423268
1222 0.8232287168502808 0.8463060855865479 0.7714681797015503 0.8031229594423268
1224 0.8232598900794983 0.8463776707649231 0.7714681797015503 0.8031229594423268
1226 0.8233085870742798 0.8463418483734131 0.7714681797015503 0.8031229594423268
1228 0.8233593106269836 0.8464211821556091 0.7714681797015503 0.8031229594423268
1230 0.8233513832092285 0.8463293313980103 0.7714681797015503 0.8031229594423268
1232 0.8232845664024353 0.8463678359985352 0.7714681797015503 0.8031229594423268
1234 0.8234372735023499 0.8463165163993835 0.7714681797015503 0.8031229594423268
1236 0.8233921527862549 0.8463729023933411 0.7714681797015503 0.8031229594423268
1238 0.8234279155731201 0.8462808132171631 0.7714681797015503 0.8031229594423268
1240 0.82342928647995 0.8463966846466064 0.7714681797015503 0.8031229594423268
1242 0.8234902024269104 0.8463091254234314 0.7714681797015503 0.8031229594423268
1244 0.823484480381012 0.8463533520698547 0.7714681797015503 0.8031229594423268
1246 0.8234549760818481 0.8463234305381775 0.7714681797015503 0.8031229594423268
1248 0.8235384225845337 0.8463535904884338 0.7714681797015503 0.8031229594423268
1250 0.8235678672790527 0.846328616142273 0.7714681797015503 0.8031229594423268
1252 0.8234914541244507 0.8463311195373535 0.7714681797015503 0.8031229594423268
1254 0.8235698938369751 0.8463111519813538 0.7714681797015503 0.8031229594423268
1256 0.8235753774642944 0.8463491797447205 0.7714681797015503 0.8031229594423268
1258 0.8235417008399963 0.8462792634963989 0.7714681797015503 0.8031229594423268
1260 0.8236095309257507 0.8463307023048401 0.7714681797015503 0.8031229594423268
1262 0.8236168622970581 0.8463916182518005 0.7714681797015503 0.8031229594423268
1264 0.8236510157585144 0.8462945222854614 0.7714681797015503 0.8031229594423268
1266 0.8236715793609619 0.8462575674057007 0.7714681797015503 0.8031229594423268
1268 0.8238102793693542 0.8464744091033936 0.7714681797015503 0.8031229594423268
1270 0.8236836791038513 0.8463419675827026 0.7714681797015503 0.8031229594423268
1272 0.823747456073761 0.8463138937950134 0.7714681797015503 0.8031229594423268
1274 0.8237794041633606 0.8463336229324341 0.7714681797015503 0.8031229594423268
1276 0.8236576318740845 0.8463234305381775 0.7714681797015503 0.8031229594423268
1278 0.8238016366958618 0.8463959097862244 0.7714681797015503 0.8031229594423268
1280 0.8238199353218079 0.846427857875824 0.7714681797015503 0.8031229594423268
1282 0.8238308429718018 0.8462420105934143 0.7714681797015503 0.8031229594423268
1284 0.8238552808761597 0.84646075963974 0.7714681797015503 0.8031229594423268
1286 0.8238839507102966 0.8462408185005188 0.7714681797015503 0.8031229594423268
1288 0.8238516449928284 0.8463598489761353 0.7714681797015503 0.8031229594423268
1290 0.8239092826843262 0.8463321924209595 0.7714681797015503 0.8031229594423268
1292 0.8239185810089111 0.8464304208755493 0.7714681797015503 0.8031229594423268
1294 0.8238822817802429 0.846324622631073 0.7714681797015503 0.8031229594423268
1296 0.8239594101905823 0.8463094234466553 0.7714681797015503 0.8031229594423268
1298 0.8240365982055664 0.8463351726531982 0.7714681797015503 0.8031229594423268
1300 0.8238881826400757 0.8463499546051025 0.7714681797015503 0.8031229594423268
1302 0.8239919543266296 0.8463132381439209 0.7714681797015503 0.8031229594423268
1304 0.8241193890571594 0.8463984131813049 0.7714681797015503 0.8031229594423268
1306 0.8239204287528992 0.8463331460952759 0.7714681797015503 0.8031229594423268
1308 0.8239820599555969 0.8463380932807922 0.7714681797015503 0.8031229594423268
1310 0.8241731524467468 0.8463413715362549 0.7714681797015503 0.8031229594423268
1312 0.8240493535995483 0.8463510870933533 0.7714681797015503 0.8031229594423268
1314 0.8240964412689209 0.8463014364242554 0.7714681797015503 0.8031229594423268
1316 0.82408207654953 0.8464584350585938 0.7714681797015503 0.8031229594423268
1318 0.8241033554077148 0.8463489413261414 0.7714681797015503 0.8031229594423268
1320 0.8241772055625916 0.8463624119758606 0.7714681797015503 0.8031229594423268
1322 0.8241060972213745 0.8463360071182251 0.7714681797015503 0.8031229594423268
1324 0.8242035508155823 0.8464046716690063 0.7714681797015503 0.8031229594423268
1326 0.824120044708252 0.8463795185089111 0.7714681797015503 0.8031229594423268
1328 0.8242543339729309 0.8463526964187622 0.7714681797015503 0.8031229594423268
1330 0.8241625428199768 0.8463588356971741 0.7714681797015503 0.8031229594423268
1332 0.824249267578125 0.8463752269744873 0.7714681797015503 0.8031229594423268
1334 0.8242740035057068 0.8463692665100098 0.7714681797015503 0.8031229594423268
1336 0.8242087364196777 0.846328854560852 0.7714681797015503 0.8031229594423268
1338 0.8242580890655518 0.8462938666343689 0.7714681797015503 0.8031229594423268
1340 0.8243074417114258 0.8463338017463684 0.7714681797015503 0.8031229594423268
1342 0.8242676258087158 0.8463835716247559 0.7714681797015503 0.8031229594423268
1344 0.8242983818054199 0.8463444113731384 0.7714681797015503 0.8031229594423268
1346 0.8243455290794373 0.8463481664657593 0.7714681797015503 0.8031229594423268
1348 0.8244132399559021 0.8463719487190247 0.7714681797015503 0.8031229594423268
1350 0.8243957161903381 0.8463140726089478 0.7714681797015503 0.8031229594423268
1352 0.8243699669837952 0.8463930487632751 0.7714681797015503 0.8031229594423268
1354 0.8243407011032104 0.846360981464386 0.7714681797015503 0.8031229594423268
1356 0.8244494199752808 0.8463777303695679 0.7714681797015503 0.8031229594423268
1358 0.8244614005088806 0.8463784456253052 0.7714681797015503 0.8031229594423268
1360 0.8244605660438538 0.846317708492279 0.7714681797015503 0.8031229594423268
1362 0.8244525790214539 0.8463900685310364 0.7714681797015503 0.8031229594423268
1364 0.8244892358779907 0.8463174104690552 0.7714681797015503 0.8031229594423268
1366 0.8244214057922363 0.8463777303695679 0.7714681797015503 0.8031229594423268
1368 0.824516236782074 0.8463245630264282 0.7714681797015503 0.8031229594423268
1370 0.8246056437492371 0.8464027047157288 0.7714681797015503 0.8031229594423268
1372 0.8245259523391724 0.8463319540023804 0.7714681797015503 0.8031229594423268
1374 0.8244370222091675 0.846396803855896 0.7714681797015503 0.8031229594423268
1376 0.8245712518692017 0.8464181423187256 0.7714681797015503 0.8031229594423268
1378 0.8246327638626099 0.8464040160179138 0.7714681797015503 0.8031229594423268
1380 0.8246272802352905 0.8462697267532349 0.7714681797015503 0.8031229594423268
1382 0.8246762156486511 0.8463934063911438 0.7714681797015503 0.8031229594423268
1384 0.8246312737464905 0.8463813662528992 0.7714681797015503 0.8031229594423268
1386 0.8245983123779297 0.8463271260261536 0.7714681797015503 0.8031229594423268
1388 0.8247556090354919 0.8463339805603027 0.7714681797015503 0.8031229594423268
1390 0.8246607184410095 0.8463537693023682 0.7714681797015503 0.8031229594423268
1392 0.824603259563446 0.8463627696037292 0.7714681797015503 0.8031229594423268
1394 0.8248263001441956 0.8463691473007202 0.7714681797015503 0.8031229594423268
1396 0.824716329574585 0.8463382720947266 0.7714681797015503 0.8031229594423268
1398 0.8247053623199463 0.8463389873504639 0.7714681797015503 0.8031229594423268
1400 0.8247857093811035 0.8463611006736755 0.7714681797015503 0.8031229594423268
1402 0.824847400188446 0.8463587760925293 0.7714681797015503 0.8031229594423268
1404 0.8247572779655457 0.8463593125343323 0.7714681797015503 0.8031229594423268
1406 0.8247898817062378 0.846341073513031 0.7714681797015503 0.8031229594423268
1408 0.8247768878936768 0.8463702201843262 0.7714681797015503 0.8031229594423268
1410 0.8248186707496643 0.8463121056556702 0.7714681797015503 0.8031229594423268
1412 0.824893593788147 0.8463883996009827 0.7714681797015503 0.8031229594423268
1414 0.8248177766799927 0.846355676651001 0.7714681797015503 0.8031229594423268
1416 0.8248459696769714 0.8463218212127686 0.7714681797015503 0.8031229594423268
1418 0.8250159621238708 0.8464149832725525 0.7714681797015503 0.8031229594423268
1420 0.8248828053474426 0.8463276028633118 0.7714681797015503 0.8031229594423268
1422 0.8249156475067139 0.8463513851165771 0.7714681797015503 0.8031229594423268
1424 0.8249086737632751 0.8463642001152039 0.7714681797015503 0.8031229594423268
1426 0.8249463438987732 0.8464388251304626 0.7714681797015503 0.8031229594423268
1428 0.8249867558479309 0.8463097810745239 0.7714681797015503 0.8031229594423268
1430 0.8250020146369934 0.8462886214256287 0.7714681797015503 0.8031229594423268
1432 0.8249815702438354 0.8463754653930664 0.7714681797015503 0.8031229594423268
1434 0.8249735236167908 0.8463551998138428 0.7714681797015503 0.8031229594423268
1436 0.8249931931495667 0.8463631868362427 0.7714681797015503 0.8031229594423268
1438 0.8250206112861633 0.8463404178619385 0.7714681797015503 0.8031229594423268
1440 0.8250185251235962 0.8462596535682678 0.7714681797015503 0.8031229594423268
1442 0.8250702619552612 0.846403956413269 0.7714681797015503 0.8031229594423268
1444 0.8251433372497559 0.8464255332946777 0.7714681797015503 0.8031229594423268
1446 0.8250046372413635 0.8462293148040771 0.7714681797015503 0.8031229594423268
1448 0.8251134753227234 0.8464474081993103 0.7714681797015503 0.8031229594423268
1450 0.8251226544380188 0.8462997674942017 0.7714681797015503 0.8031229594423268
1452 0.8251016736030579 0.8464004397392273 0.7714681797015503 0.8031229594423268
1454 0.825096607208252 0.8463461399078369 0.7714681797015503 0.8031229594423268
1456 0.8251146674156189 0.8463676571846008 0.7714681797015503 0.8031229594423268
1458 0.8251993060112 0.8463591933250427 0.7714681797015503 0.8031229594423268
1460 0.8252308964729309 0.8463287353515625 0.7714681797015503 0.8031229594423268
1462 0.8251532316207886 0.8462878465652466 0.7714681797015503 0.8031229594423268
1464 0.8251885175704956 0.8463594913482666 0.7714681797015503 0.8031229594423268
1466 0.8252275586128235 0.8463608622550964 0.7714681797015503 0.8031229594423268
1468 0.8251944780349731 0.8463865518569946 0.7714681797015503 0.8031229594423268
1470 0.8252814412117004 0.8463894724845886 0.7714681797015503 0.8031229594423268
1472 0.8253512978553772 0.8463189601898193 0.7714681797015503 0.8031229594423268
1474 0.8252297639846802 0.8463372588157654 0.7714681797015503 0.8031229594423268
1476 0.8252547383308411 0.8463685512542725 0.7714681797015503 0.8031229594423268
1478 0.8253036737442017 0.8463870286941528 0.7714681797015503 0.8031229594423268
1480 0.8253029584884644 0.846398115158081 0.7714681797015503 0.8031229594423268
1482 0.8253470659255981 0.8463630080223083 0.7714681797015503 0.8031229594423268
1484 0.8253134489059448 0.8463733196258545 0.7714681797015503 0.8031229594423268
1486 0.8253694772720337 0.8463709354400635 0.7714681797015503 0.8031229594423268
1488 0.8254823088645935 0.846409797668457 0.7714681797015503 0.8031229594423268
1490 0.8253592848777771 0.8463513851165771 0.7714681797015503 0.8031229594423268
1492 0.8254323601722717 0.8464141488075256 0.7714681797015503 0.8031229594423268
1494 0.8254672288894653 0.8463581204414368 0.7714681797015503 0.8031229594423268
1496 0.8254120945930481 0.8462923765182495 0.7714681797015503 0.8031229594423268
1498 0.8253467679023743 0.8463800549507141 0.7714681797015503 0.8031229594423268
1500 0.8254663348197937 0.8463574647903442 0.7714681797015503 0.8031229594423268
1502 0.8254784345626831 0.846341073513031 0.7714681797015503 0.8031229594423268
1504 0.8254509568214417 0.8463684320449829 0.7714681797015503 0.8031229594423268
1506 0.8253881335258484 0.8463185429573059 0.7714681797015503 0.8031229594423268
1508 0.8254902958869934 0.8463436961174011 0.7714681797015503 0.8031229594423268
1510 0.8254856467247009 0.8463212251663208 0.7714681797015503 0.8031229594423268
1512 0.8256233334541321 0.8463846445083618 0.7714681797015503 0.8031229594423268
1514 0.8254616260528564 0.8462650179862976 0.7714681797015503 0.8031229594423268
1516 0.8255472779273987 0.8464670777320862 0.7714681797015503 0.8031229594423268
1518 0.8256115913391113 0.8463093638420105 0.7714681797015503 0.8031229594423268
1520 0.8255330920219421 0.8463628888130188 0.7714681797015503 0.8031229594423268
1522 0.8254908323287964 0.846401035785675 0.7714681797015503 0.8031229594423268
1524 0.8256519436836243 0.8463069200515747 0.7714681797015503 0.8031229594423268
1526 0.8256288170814514 0.8464131951332092 0.7714681797015503 0.8031229594423268
1528 0.8255648612976074 0.8463584184646606 0.7714681797015503 0.8031229594423268
1530 0.825589120388031 0.8463524580001831 0.7714681797015503 0.8031229594423268
1532 0.82569819688797 0.8463596701622009 0.7714681797015503 0.8031229594423268
1534 0.825643002986908 0.8463866710662842 0.7714681797015503 0.8031229594423268
1536 0.8256341814994812 0.8463310599327087 0.7714681797015503 0.8031229594423268
1538 0.8256540298461914 0.8464160561561584 0.7714681797015503 0.8031229594423268
1540 0.8256215453147888 0.8463711142539978 0.7714681797015503 0.8031229594423268
1542 0.8257283568382263 0.8463335633277893 0.7714681797015503 0.8031229594423268
1544 0.8256921768188477 0.846371054649353 0.7714681797015503 0.8031229594423268
1546 0.8256348967552185 0.8463812470436096 0.7714681797015503 0.8031229594423268
1548 0.825711190700531 0.8463525176048279 0.7714681797015503 0.8031229594423268
1550 0.8258301615715027 0.8464107513427734 0.7714681797015503 0.8031229594423268
1552 0.8256503939628601 0.8463307023048401 0.7714681797015503 0.8031229594423268
1554 0.8257155418395996 0.8463664054870605 0.7714681797015503 0.8031229594423268
1556 0.8258651494979858 0.8463823199272156 0.7714681797015503 0.8031229594423268
1558 0.8256911635398865 0.8463419675827026 0.7714681797015503 0.8031229594423268
1560 0.8256863951683044 0.8462992310523987 0.7714681797015503 0.8031229594423268
1562 0.825788676738739 0.8463393449783325 0.7714681797015503 0.8031229594423268
1564 0.8258132934570312 0.8463773131370544 0.7714681797015503 0.8031229594423268
1566 0.8257859945297241 0.846347451210022 0.7714681797015503 0.8031229594423268
1568 0.8258459568023682 0.8463468551635742 0.7714681797015503 0.8031229594423268
1570 0.8257731795310974 0.8463690876960754 0.7714681797015503 0.8031229594423268
1572 0.825864315032959 0.8463181257247925 0.7714681797015503 0.8031229594423268
1574 0.8258534073829651 0.846365749835968 0.7714681797015503 0.8031229594423268
1576 0.825832724571228 0.8463318943977356 0.7714681797015503 0.8031229594423268
1578 0.8258729577064514 0.8463543057441711 0.7714681797015503 0.8031229594423268
1580 0.8259406089782715 0.846322238445282 0.7714681797015503 0.8031229594423268
1582 0.8258342742919922 0.8463394045829773 0.7714681797015503 0.8031229594423268
1584 0.8258746862411499 0.8463839888572693 0.7714681797015503 0.8031229594423268
1586 0.8259101510047913 0.8462713360786438 0.7714681797015503 0.8031229594423268
1588 0.8258815407752991 0.846409261226654 0.7714681797015503 0.8031229594423268
1590 0.8259178400039673 0.8463488221168518 0.7714681797015503 0.8031229594423268
1592 0.8259192705154419 0.846305251121521 0.7714681797015503 0.8031229594423268
1594 0.8259316086769104 0.8463316559791565 0.7714681797015503 0.8031229594423268
1596 0.8259237408638 0.8464022278785706 0.7714681797015503 0.8031229594423268
1598 0.8259786367416382 0.8463559746742249 0.7714681797015503 0.8031229594423268
1600 0.825946033000946 0.8463037014007568 0.7714681797015503 0.8031229594423268
1602 0.8259410262107849 0.8463459610939026 0.7714681797015503 0.8031229594423268
1604 0.8260157704353333 0.8463905453681946 0.7714681797015503 0.8031229594423268
1606 0.8260024785995483 0.8462706208229065 0.7714681797015503 0.8031229594423268
1608 0.8260423541069031 0.8464192748069763 0.7714681797015503 0.8031229594423268
1610 0.8260105848312378 0.8463128209114075 0.7714681797015503 0.8031229594423268
1612 0.8259648680686951 0.8463162779808044 0.7714681797015503 0.8031229594423268
1614 0.8260722756385803 0.8463714122772217 0.7714681797015503 0.8031229594423268
1616 0.8261042833328247 0.8463346362113953 0.7714681797015503 0.8031229594423268
1618 0.8260605335235596 0.8463500738143921 0.7714681797015503 0.8031229594423268
1620 0.8260992765426636 0.8463789224624634 0.7714681797015503 0.8031229594423268
1622 0.8260475397109985 0.8461917638778687 0.7714681797015503 0.8031229594423268
1624 0.8260248899459839 0.8464270234107971 0.7714681797015503 0.8031229594423268
1626 0.8261407017707825 0.8463050127029419 0.7714681797015503 0.8031229594423268
1628 0.8260940313339233 0.8463932871818542 0.7714681797015503 0.8031229594423268
1630 0.8260640501976013 0.8463209271430969 0.7714681797015503 0.8031229594423268
1632 0.826099693775177 0.8463817238807678 0.7714681797015503 0.8031229594423268
1634 0.8261696696281433 0.8463435173034668 0.7714681797015503 0.8031229594423268
1636 0.8260964751243591 0.8463543653488159 0.7714681797015503 0.8031229594423268
1638 0.8261510729789734 0.8463476300239563 0.7714681797015503 0.8031229594423268
1640 0.8262699246406555 0.8463798761367798 0.7714681797015503 0.8031229594423268
1642 0.8260819911956787 0.8463922142982483 0.7714681797015503 0.8031229594423268
1644 0.8261958360671997 0.8463504314422607 0.7714681797015503 0.8031229594423268
1646 0.8262243866920471 0.8462794423103333 0.7714681797015503 0.8031229594423268
1648 0.8261098265647888 0.8464105725288391 0.7714681797015503 0.8031229594423268
1650 0.8262202143669128 0.8463447093963623 0.7714681797015503 0.8031229594423268
1652 0.8262295126914978 0.84637451171875 0.7714681797015503 0.8031229594423268
1654 0.8261306881904602 0.8463516235351562 0.7714681797015503 0.8031229594423268
1656 0.8262295722961426 0.8463187217712402 0.7714681797015503 0.8031229594423268
1658 0.8262365460395813 0.8463566899299622 0.7714681797015503 0.8031229594423268
1660 0.8261747360229492 0.8463791012763977 0.7714681797015503 0.8031229594423268
1662 0.826318621635437 0.8463056087493896 0.7714681797015503 0.8031229594423268
1664 0.8262680768966675 0.8463121652603149 0.7714681797015503 0.8031229594423268
1666 0.826115071773529 0.8463777899742126 0.7714681797015503 0.8031229594423268
1668 0.826282262802124 0.8464314937591553 0.7714681797015503 0.8031229594423268
1670 0.8262211680412292 0.8463042974472046 0.7714681797015503 0.8031229594423268
1672 0.8262457251548767 0.8463200330734253 0.7714681797015503 0.8031229594423268
1674 0.8263478875160217 0.8462991714477539 0.7714681797015503 0.8031229594423268
1676 0.8262844085693359 0.8463445901870728 0.7714681797015503 0.8031229594423268
1678 0.8262896537780762 0.8463217616081238 0.7714681797015503 0.8031229594423268
1680 0.8263306617736816 0.8463680744171143 0.7714681797015503 0.8031229594423268
1682 0.8262471556663513 0.8463505506515503 0.7714681797015503 0.8031229594423268
1684 0.8262405395507812 0.8463030457496643 0.7714681797015503 0.8031229594423268
1686 0.8263476490974426 0.8463609218597412 0.7714681797015503 0.8031229594423268
1688 0.8263174295425415 0.8463953733444214 0.7714681797015503 0.8031229594423268
1690 0.826274573802948 0.846346378326416 0.7714681797015503 0.8031229594423268
1692 0.8262826204299927 0.8464056849479675 0.7714681797015503 0.8031229594423268
1694 0.8263413906097412 0.8463708758354187 0.7714681797015503 0.8031229594423268
1696 0.8263570070266724 0.8462716937065125 0.7714681797015503 0.8031229594423268
1698 0.826348066329956 0.8463753461837769 0.7714681797015503 0.8031229594423268
1700 0.826331615447998 0.8463842868804932 0.7714681797015503 0.8031229594423268
1702 0.826322615146637 0.8463371396064758 0.7714681797015503 0.8031229594423268
1704 0.8263954520225525 0.8464267253875732 0.7714681797015503 0.8031229594423268
1706 0.8264153003692627 0.8462448716163635 0.7714681797015503 0.8031229594423268
1708 0.8262749314308167 0.8464480042457581 0.7714681797015503 0.8031229594423268
1710 0.8264226317405701 0.8463643193244934 0.7714681797015503 0.8031229594423268
1712 0.8263742327690125 0.846289873123169 0.7714681797015503 0.8031229594423268
1714 0.8263890743255615 0.8463994860649109 0.7714681797015503 0.8031229594423268
1716 0.8263305425643921 0.8463214039802551 0.7714681797015503 0.8031229594423268
1718 0.8264093399047852 0.8463738560676575 0.7714681797015503 0.8031229594423268
1720 0.8263149857521057 0.8463557958602905 0.7714681797015503 0.8031229594423268
1722 0.8264848589897156 0.8463050723075867 0.7714681797015503 0.8031229594423268
1724 0.8264182209968567 0.8463711142539978 0.7714681797015503 0.8031229594423268
1726 0.8264046311378479 0.8463647365570068 0.7714681797015503 0.8031229594423268
1728 0.8264055848121643 0.8463079929351807 0.7714681797015503 0.8031229594423268
1730 0.8264029622077942 0.846393346786499 0.7714681797015503 0.8031229594423268
1732 0.8265165090560913 0.8463723659515381 0.7714681797015503 0.8031229594423268
1734 0.8264044523239136 0.8463786244392395 0.7714681797015503 0.8031229594423268
1736 0.8264739513397217 0.8463252186775208 0.7714681797015503 0.8031229594423268
1738 0.826455295085907 0.8463056087493896 0.7714681797015503 0.8031229594423268
1740 0.8265220522880554 0.8464203476905823 0.7714681797015503 0.8031229594423268
1742 0.8264085054397583 0.8463926911354065 0.7714681797015503 0.8031229594423268
1744 0.8264907002449036 0.846346914768219 0.7714681797015503 0.8031229594423268
1746 0.8265616297721863 0.8463816046714783 0.7714681797015503 0.8031229594423268
1748 0.8264749646186829 0.8463848829269409 0.7714681797015503 0.8031229594423268
1750 0.8264907598495483 0.8463147878646851 0.7714681797015503 0.8031229594423268
1752 0.8264588713645935 0.8463463187217712 0.7714681797015503 0.8031229594423268
1754 0.8265367150306702 0.8463760018348694 0.7714681797015503 0.8031229594423268
1756 0.8265140652656555 0.8464288115501404 0.7714681797015503 0.8031229594423268
1758 0.8265193700790405 0.8463149666786194 0.7714681797015503 0.8031229594423268
1760 0.8266661167144775 0.8463977575302124 0.7714681797015503 0.8031229594423268
1762 0.8264143466949463 0.8463709354400635 0.7714681797015503 0.8031229594423268
1764 0.8265068531036377 0.84629225730896 0.7714681797015503 0.8031229594423268
1766 0.8265485763549805 0.8463444709777832 0.7714681797015503 0.8031229594423268
1768 0.826571524143219 0.8463751673698425 0.7714681797015503 0.8031229594423268
1770 0.8265286087989807 0.8462414145469666 0.7714681797015503 0.8031229594423268
1772 0.8264956474304199 0.8463684916496277 0.7714681797015503 0.8031229594423268
1774 0.8265466690063477 0.8463678359985352 0.7714681797015503 0.8031229594423268
1776 0.8265480995178223 0.8463654518127441 0.7714681797015503 0.8031229594423268
1778 0.8266298770904541 0.8462704420089722 0.7714681797015503 0.8031229594423268
1780 0.8264939785003662 0.8464004397392273 0.7714681797015503 0.8031229594423268
1782 0.826637864112854 0.8463475108146667 0.7714681797015503 0.8031229594423268
1784 0.8265974521636963 0.8463550209999084 0.7714681797015503 0.8031229594423268
1786 0.8265110850334167 0.8463775515556335 0.7714681797015503 0.8031229594423268
1788 0.8266201615333557 0.8463666439056396 0.7714681797015503 0.8031229594423268
1790 0.8266507387161255 0.8462832570075989 0.7714681797015503 0.8031229594423268
1792 0.826665461063385 0.8464359045028687 0.7714681797015503 0.8031229594423268
1794 0.8266500234603882 0.846342921257019 0.7714681797015503 0.8031229594423268
1796 0.8265411853790283 0.8463878035545349 0.7714681797015503 0.8031229594423268
1798 0.826632022857666 0.846368670463562 0.7714681797015503 0.8031229594423268
1800 0.8267149329185486 0.8463558554649353 0.7714681797015503 0.8031229594423268
1802 0.8266339302062988 0.8463162183761597 0.7714681797015503 0.8031229594423268
1804 0.826646089553833 0.8463559150695801 0.7714681797015503 0.8031229594423268
1806 0.826610803604126 0.8463392853736877 0.7714681797015503 0.8031229594423268
1808 0.8267259001731873 0.8463913798332214 0.7714681797015503 0.8031229594423268
1810 0.826561450958252 0.8462896943092346 0.7714681797015503 0.8031229594423268
1812 0.8266546726226807 0.8463512063026428 0.7714681797015503 0.8031229594423268
1814 0.8267362713813782 0.8464181423187256 0.7714681797015503 0.8031229594423268
1816 0.8266357183456421 0.8464166522026062 0.7714681797015503 0.8031229594423268
1818 0.8265992999076843 0.8463056683540344 0.7714681797015503 0.8031229594423268
1820 0.8266959190368652 0.8464232683181763 0.7714681797015503 0.8031229594423268
1822 0.8267081379890442 0.8463274240493774 0.7714681797015503 0.8031229594423268
1824 0.8267114758491516 0.8462563157081604 0.7714681797015503 0.8031229594423268
1826 0.8266534209251404 0.8464171290397644 0.7714681797015503 0.8031229594423268
1828 0.8266791105270386 0.8463465571403503 0.7714681797015503 0.8031229594423268
1830 0.8267572522163391 0.8462826013565063 0.7714681797015503 0.8031229594423268
1832 0.8266903758049011 0.8463283777236938 0.7714681797015503 0.8031229594423268
1834 0.8266679644584656 0.8463135361671448 0.7714681797015503 0.8031229594423268
1836 0.8267313838005066 0.8463305234909058 0.7714681797015503 0.8031229594423268
1838 0.8266788721084595 0.8463234901428223 0.7714681797015503 0.8031229594423268
1840 0.82673579454422 0.84639972448349 0.7714681797015503 0.8031229594423268
1842 0.826729416847229 0.8462190628051758 0.7714681797015503 0.8031229594423268
1844 0.826699435710907 0.8463475704193115 0.7714681797015503 0.8031229594423268
1846 0.8266968131065369 0.8462837934494019 0.7714681797015503 0.8031229594423268
1848 0.8267387747764587 0.8463926315307617 0.7714681797015503 0.8031229594423268
1850 0.8267906308174133 0.8463244438171387 0.7714681797015503 0.8031229594423268
1852 0.8267138600349426 0.8463544249534607 0.7714681797015503 0.8031229594423268
1854 0.8266861438751221 0.8463272452354431 0.7714681797015503 0.8031229594423268
1856 0.8266770243644714 0.846397340297699 0.7714681797015503 0.8031229594423268
1858 0.8266840577125549 0.8463308215141296 0.7714681797015503 0.8031229594423268
1860 0.8267948627471924 0.8463529944419861 0.7714681797015503 0.8031229594423268
1862 0.8267434239387512 0.8463020920753479 0.7714681797015503 0.8031229594423268
1864 0.8267227411270142 0.8463765978813171 0.7714681797015503 0.8031229594423268
1866 0.826686441898346 0.8463097214698792 0.7714681797015503 0.8031229594423268
1868 0.8267632126808167 0.8464162349700928 0.7714681797015503 0.8031229594423268
1870 0.8267776370048523 0.8463650345802307 0.7714681797015503 0.8031229594423268
1872 0.8267257213592529 0.8463054299354553 0.7714681797015503 0.8031229594423268
1874 0.8267278671264648 0.8463168144226074 0.7714681797015503 0.8031229594423268
1876 0.8267931342124939 0.8463292121887207 0.7714681797015503 0.8031229594423268
1878 0.8267237544059753 0.8463392853736877 0.7714681797015503 0.8031229594423268
1880 0.8267671465873718 0.8463879227638245 0.7714681797015503 0.8031229594423268
1882 0.826725959777832 0.8463369607925415 0.7714681797015503 0.8031229594423268
1884 0.8267661333084106 0.8464349508285522 0.7714681797015503 0.8031229594423268
1886 0.8267566561698914 0.8463588953018188 0.7714681797015503 0.8031229594423268
1888 0.8267765045166016 0.8463155627250671 0.7714681797015503 0.8031229594423268
1890 0.8267481923103333 0.8463668823242188 0.7714681797015503 0.8031229594423268
1892 0.8268148899078369 0.8463712334632874 0.7714681797015503 0.8031229594423268
1894 0.826784074306488 0.8464030027389526 0.7714681797015503 0.8031229594423268
1896 0.8267515897750854 0.8464070558547974 0.7714681797015503 0.8031229594423268
1898 0.8267466425895691 0.8463832139968872 0.7714681797015503 0.8031229594423268
1900 0.8267051577568054 0.846373438835144 0.7714681797015503 0.8031229594423268
1902 0.8268428444862366 0.8463777899742126 0.7714681797015503 0.8031229594423268
1904 0.8268023729324341 0.8463520407676697 0.7714681797015503 0.8031229594423268
1906 0.8267388939857483 0.8463611006736755 0.7714681797015503 0.8031229594423268
1908 0.8268150687217712 0.8463127017021179 0.7714681797015503 0.8031229594423268
1910 0.8267875909805298 0.8463531136512756 0.7714681797015503 0.8031229594423268
1912 0.8267688751220703 0.8464027643203735 0.7714681797015503 0.8031229594423268
1914 0.8268339037895203 0.8463143706321716 0.7714681797015503 0.8031229594423268
1916 0.8267448544502258 0.8463440537452698 0.7714681797015503 0.8031229594423268
1918 0.8267809152603149 0.8462978601455688 0.7714681797015503 0.8031229594423268
1920 0.8268716931343079 0.8463858366012573 0.7714681797015503 0.8031229594423268
1922 0.8267739415168762 0.8463675379753113 0.7714681797015503 0.8031229594423268
1924 0.8267685174942017 0.8464082479476929 0.7714681797015503 0.8031229594423268
1926 0.826707124710083 0.8462935090065002 0.7714681797015503 0.8031229594423268
1928 0.8268712759017944 0.8463931083679199 0.7714681797015503 0.8031229594423268
1930 0.8267977833747864 0.846352756023407 0.7714681797015503 0.8031229594423268
1932 0.826879620552063 0.8463519215583801 0.7714681797015503 0.8031229594423268
1934 0.8268356919288635 0.8464105129241943 0.7714681797015503 0.8031229594423268
1936 0.8268169164657593 0.8463519215583801 0.7714681797015503 0.8031229594423268
1938 0.8268284797668457 0.8463355898857117 0.7714681797015503 0.8031229594423268
1940 0.8268594741821289 0.8463545441627502 0.7714681797015503 0.8031229594423268
1942 0.8267875909805298 0.8462985754013062 0.7714681797015503 0.8031229594423268
1944 0.8268696665763855 0.8463537096977234 0.7714681797015503 0.8031229594423268
1946 0.8268416523933411 0.8463735580444336 0.7714681797015503 0.8031229594423268
1948 0.8267626166343689 0.8463874459266663 0.7714681797015503 0.8031229594423268
1950 0.8268335461616516 0.8462992310523987 0.7714681797015503 0.8031229594423268
1952 0.8268939852714539 0.8463367819786072 0.7714681797015503 0.8031229594423268
1954 0.8267916440963745 0.8463563323020935 0.7714681797015503 0.8031229594423268
1956 0.8268019556999207 0.8463315963745117 0.7714681797015503 0.8031229594423268
1958 0.8268399834632874 0.8463215231895447 0.7714681797015503 0.8031229594423268
1960 0.8268238306045532 0.8463776111602783 0.7714681797015503 0.8031229594423268
1962 0.826818585395813 0.8463524580001831 0.7714681797015503 0.8031229594423268
1964 0.8269147872924805 0.8463795781135559 0.7714681797015503 0.8031229594423268
1966 0.8268160223960876 0.8462652564048767 0.7714681797015503 0.8031229594423268
1968 0.8268685340881348 0.8464176654815674 0.7714681797015503 0.8031229594423268
1970 0.8268579840660095 0.8463739156723022 0.7714681797015503 0.8031229594423268
1972 0.8269007802009583 0.8463157415390015 0.7714681797015503 0.8031229594423268
1974 0.8268179893493652 0.8463795781135559 0.7714681797015503 0.8031229594423268
1976 0.8268523216247559 0.846324622631073 0.7714681797015503 0.8031229594423268
1978 0.8268148303031921 0.8463737964630127 0.7714681797015503 0.8031229594423268
1980 0.8269256949424744 0.8463536500930786 0.7714681797015503 0.8031229594423268
1982 0.8268681168556213 0.8462798595428467 0.7714681797015503 0.8031229594423268
1984 0.8268754482269287 0.8463273048400879 0.7714681797015503 0.8031229594423268
1986 0.8268852829933167 0.8463535308837891 0.7714681797015503 0.8031229594423268
1988 0.8268027901649475 0.8463547825813293 0.7714681797015503 0.8031229594423268
1990 0.8269177675247192 0.846253514289856 0.7714681797015503 0.8031229594423268
1992 0.8268858194351196 0.8464316129684448 0.7714681797015503 0.8031229594423268
1994 0.8269774317741394 0.8463050723075867 0.7714681797015503 0.8031229594423268
1996 0.8267969489097595 0.8463752865791321 0.7714681797015503 0.8031229594423268
1998 0.8268593549728394 0.8463481068611145 0.7714681797015503 0.8031229594423268
2000 0.8268967270851135 0.8463829755783081 0.7714681797015503 0.8031229594423268

